Efficient learning of quantum noise

Noise is the central obstacle to building large-scale quantum computers. Quantum systems with sufficiently uncorrelated and weak noise could be used to solve computational problems that are intractable with current digital computers. There has been substantial progress towards engineering such systems. However, continued progress depends on the ability to characterize quantum noise reliably and efficiently with high precision. Here we describe such a protocol and report its experimental implementation on a 14-qubit superconducting quantum architecture. The method returns an estimate of the effective noise and can detect correlations within arbitrary sets of qubits. We show how to construct a quantum noise correlation matrix allowing the easy visualization of correlations between all pairs of qubits, enabling the discovery of long-range two-qubit correlations in the 14 qubit device that had not previously been detected. Our results are the first implementation of a provably rigorous and comprehensive diagnostic protocol capable of being run on state of the art devices and beyond. These results pave the way for noise metrology in next-generation quantum devices, calibration in the presence of crosstalk, bespoke quantum error-correcting codes, and customized fault-tolerance protocols that can greatly reduce the overhead in a quantum computation.

==> figures/Figure2.csv <==
0.9999999999999998,0.03454379311588113,0.00050207673361861,7.320972048673691e-6,7.56917018027784e-8,2.323416156671955e-9,-4.4671784710910227e-11,3.243494582960158e-12,1.4635430609190238e-10,6.173096176064678e-9,1.1051099724933287e-7,6.646429906345786e-7,2.3521253655289875e-5,0.01728886614474355
0.034543793115881155,0.9999999999999999,0.014178586121170324,0.0001913292383784884,2.4096060339845987e-6,6.940651219422075e-8,-7.194632132285646e-10,5.141703655958217e-11,2.317370000101566e-9,8.491142880523913e-8,1.5979044024478222e-6,-7.655677406950647e-5,-0.0019909682909385515,0.07851185241573805
0.004672366937976749,0.014178586121170254,1.0000000000000002,0.01185757335023231,0.000138010576429445,4.075922134073609e-6,-5.672512666623379e-8,4.089756713864977e-9,1.8444500505858442e-7,7.328131287266621e-6,0.00013392739712029628,-0.002240752759322793,0.0690443960115455,0.004039351142332431
0.00854775067822807,0.010239106840023837,0.011857573350232312,1.0000000000000002,0.01051818463596685,0.0003181283529309641,-5.474879971405805e-6,3.966590348653372e-7,1.7895405644512145e-5,0.0007414221018793459,0.013353504236157688,0.0067771253291860865,0.0007791682493528662,9.344498411453882e-5
-0.0036819472802052562,-0.005704937441001338,-0.006875080915784925,0.010518184635966852,1.0,0.027053398583761577,-5.394156757008327e-5,3.293908110915406e-6,0.0001465888954008992,-0.0035449981123553244,0.0015029832814518935,-0.004668289546412111,-0.0001138083082909193,-1.0073164699524479e-7
-0.0018905774501829296,-0.004540350332543952,-0.008121010082733146,-0.0011652838182957615,0.027053398583761316,1.0000000000000002,-0.0027588721700858906,0.00017836207266526876,0.007976170036541715,-0.007319314814434875,0.0021652316895992246,-9.526769762532553e-5,-2.200809372288011e-6,8.183310457478591e-9
0.006300019356831466,-0.005231909043660035,-0.001410164464265499,0.001171739284482469,-0.004010118012520425,-0.0027588721700858854,1.0,-0.003911421707183566,0.00459835234905634,-0.0061806760514932346,-0.00036250808689131564,-4.646443764911391e-6,-1.320924067293734e-7,-1.6786190071582622e-9
0.004776899299646704,0.009785841203532339,-8.958626139445367e-5,0.03936903412415072,-0.003981482684937832,0.018795316274807464,-0.003911421707183543,0.9999999999999998,0.02074171295081413,0.00046048149463430693,2.674899428696141e-5,3.4601549724955787e-7,9.823744471629616e-9,1.239112075319205e-10
-0.003923831736416729,-0.007223674998105139,-0.004497190255550619,0.007928430154491524,-0.004350109138439601,0.007976170036541707,0.004598352349056333,0.020741712950814038,1.0000000000000002,0.0208142582427602,0.0012083827339579652,1.564139936585125e-5,4.440341759393825e-7,5.597828831738294e-9
0.018784351106823395,-0.006016356397960157,-0.009444897726274444,0.006335180012269962,-0.0035449981123553,-0.007319314814434851,-0.006180676051493226,0.0016082077741558251,0.020814258242760116,1.0,0.05766479930874451,0.0007949197403564931,2.236832133627599e-5,2.6785607780019057e-7
-0.0034941853080323253,0.0059258036359965075,-0.006743441126401085,0.013353504236157674,0.0015029832814518846,0.0021652316895992207,-0.003933334757597488,0.016647176608082945,0.004355898072752117,0.05766479930874469,0.9999999999999998,0.013410525118132564,0.00037837174388344097,4.602680480693738e-6
-0.002035859583263481,-0.006401665104960569,-0.0022407527593227964,0.0067771253291861126,-0.004668289546412087,-0.005514295313744973,-0.004586143030668329,-0.004553394441321631,0.0020086442939110274,-0.006379357183416523,0.013410525118132507,1.0,0.026682016366022028,0.0002408037966797215
-0.0037060062110422067,-0.0019909682909385615,0.06904439601154536,0.0007791682493528644,-0.006250538086962992,0.002616275638979392,0.00028902664014470234,0.007471357796779134,-0.006065210758974432,-0.011226951910763516,0.003389481497784453,0.026682016366021948,0.9999999999999999,0.006947162895582193
0.017288866144743564,0.0785118524157381,0.0040393511423324245,0.0076103599659526015,-0.004519280670175334,0.0029162114859271056,-0.00837036708993036,0.026538328810481706,0.012004643266413942,-0.006332734054660247,-0.003653281326014584,-0.009363230827179925,0.006947162895582187,1.0

# High bounds
1.0000000000000002,0.042824343744428624,0.0007702252754340813,1.7279830496476943e-5,2.0988817154514502e-7,5.254134623369728e-9,1.27557218247774e-11,8.949622378119094e-12,4.6309776687947657e-10,1.8806408787072296e-8,3.4667486819932517e-7,9.76966476443328e-6,0.00021860069724335837,0.022668875233457824
0.04282434374442869,1.0,0.020162407686350258,0.0004669405916419973,5.63921320806551e-6,1.4366875133540923e-7,4.4961470200308295e-10,2.1811329631418982e-10,1.1416476223927682e-8,4.6371618965306613e-7,8.509571828116177e-6,0.00020044496124219137,0.0033251782321978432,0.08556723085937724
0.008971682336409317,0.020162407686350317,1.0000000000000002,0.02546256265827862,0.00033191936982311925,8.05661523516414e-6,1.3213488001464853e-8,1.2759434028236733e-8,6.255768878514008e-7,2.729644365117261e-5,0.0004768845749509768,0.006904805925022083,0.07511462309383453,0.010149362573816944
0.029995832893085255,0.031311536315201206,0.025462562658278527,1.0000000000000002,0.019990481586260364,0.0005016422403760059,2.461372647314138e-7,7.323980749711263e-7,3.633743773211031e-5,0.0014626358406981668,0.026510319650728614,0.036168559416213227,0.01139422281880255,0.0002921491675736009
-0.003438702345796083,-6.905734799808494e-5,-0.0034066575746757016,0.019990481586260347,1.0,0.029788468112789304,7.359332711818939e-5,4.572933278561769e-6,0.0002461509348622,-0.00025860574970017447,0.0048369969436983,-0.0037186324671923125,-4.27391630513861e-6,2.446936854130557e-6
0.0036506380188366617,0.006325654634929342,-0.0012686640706409294,0.016476066585252313,0.0297884681127895,1.0,0.003344645469828347,0.0002807821160255849,0.013519090604177166,9.631643951715477e-5,0.004203870866777295,-1.5102747129720069e-5,5.321473798256837e-7,5.6401966665111195e-8
0.009411690227750527,-0.0014879275455435962,0.0024235029497648593,0.01411013228144046,-0.003881904407109763,0.003344645469828321,1.0000000000000002,0.0031568966141663993,0.00972596176904289,-0.001674245490222564,-8.240073506192345e-5,1.233531363643576e-6,3.3754531719442667e-8,2.964755988504658e-10
0.018324034220999458,0.017746510692136466,0.004853949617243027,0.049534824256833566,0.0011053292695046766,0.026916687874476545,0.0031568966141664093,1.0000000000000002,0.030353319557246877,0.0007353189281411413,4.1670216505089667e-5,3.7762721160436846e-7,1.3702573491484606e-8,1.916888637763915e-10
-0.0013987188028946763,0.0032538738652734597,0.001158813669349766,0.028706831139457004,-0.003851157356365737,0.013519090604177126,0.009725961769042875,0.030353319557246898,1.0,0.030819394960086906,0.0017531233308948218,2.0984270846003717e-5,7.50120828525096e-7,9.805174085510802e-9
0.030468428810824455,0.007409925653805862,0.0008773904588019212,0.031386066780144994,-0.0002586057497001769,9.631643951715656e-5,-0.0016742454902225652,0.011831263050683197,0.030819394960086864,1.0000000000000002,0.06455895705167457,0.000996171346215133,3.403769025857974e-5,4.4091615451362895e-7
0.0006529175318667894,0.009971882770284206,-0.001798388723241797,0.02651031965072851,0.004836996943698271,0.004203870866777266,-0.0037893806219974147,0.026086113838025955,0.007913606050511212,0.06455895705167441,1.0000000000000002,0.017612681996817606,0.0006138015081024035,7.77224707922968e-6
0.008709706205036652,0.010453616570689004,0.006904805925022058,0.03616855941621329,-0.0037186324671923073,0.0021003948573223366,-0.0013302570880739614,0.009630970737824882,0.010230653656145259,0.011637032369671375,0.017612681996817613,1.0,0.037086428008676134,0.0003919132532740787
0.0029731500794773678,0.003325178232197852,0.07511462309383428,0.011394222818802605,-0.003945434040334754,0.008366432867990747,0.007125579765770639,0.01349828456357947,-0.0009184083825173215,-0.003632101601675841,0.00546965541466333,0.03708642800867616,1.0000000000000002,0.01140627492851386
0.022668875233457807,0.085567230859377,0.010149362573816954,0.020143955560901795,-0.00038690558278343755,0.009142867197179376,-0.004681660158634418,0.030698813919199354,0.01627921773218927,0.004695605434717616,0.004261722818766411,-0.0009423026092160197,0.01140627492851385,1.0000000000000002

# Low bounds
0.9999999999999999,0.020986743869272084,0.00014452791434743816,1.0004460566214426e-6,-2.0627484967065823e-8,-6.591174479867478e-10,-9.954618961480129e-11,-3.220185999761116e-13,-2.630566886258069e-11,-1.6641478275835653e-9,-2.7408442731023833e-8,-6.977324880756221e-6,-0.00026760559127660805,0.0021592748425923575
0.020986743869271976,0.9999999999999999,0.007551319864282643,4.1271629478442175e-5,-3.453041020518264e-7,-1.3537174243418492e-8,-2.3777060621315955e-9,-1.3028259269265663e-11,-9.6674799833841e-10,-6.471153309935762e-8,-1.0178253949881804e-6,-0.00024679748321540615,-0.008646052247426666,0.07117473382597989
-0.0059580570705692,0.00755131986428266,0.9999999999999999,0.0045358247500783865,-2.7517391689275413e-5,-9.304594195966586e-7,-1.361307118018706e-7,-3.473761659447561e-10,-1.850285885745159e-8,-1.6242846109089336e-6,-2.3618845050746345e-5,-0.007351597703326705,0.06368959977362909,-0.0020256055626653906
-0.002056093590599684,0.007112097906934928,0.004535824750078374,0.9999999999999999,-0.0017156880754388042,-6.258289536357261e-5,-8.102412178633894e-6,8.126704762012692e-9,1.817318001968189e-6,8.516067203048145e-5,0.0018277093117398473,0.0032247374884045235,-0.004475985115163917,-1.883589992203189e-5
-0.003720898341088387,-0.008889145355174065,-0.006902427760181015,-0.0017156880754388047,0.9999999999999999,0.012738732434318467,-9.806346517537137e-5,-2.989019966323082e-6,-0.0001714144015843193,-0.006696079925576748,-0.003972976995480973,-0.00477259555427042,-0.00018642361645118604,-1.4014869301025614e-6
-0.004345958757455021,-0.0071703467696441455,-0.008045275510522986,-0.003274950249826349,0.012738732434318447,0.9999999999999999,-0.004713693006860054,-5.690455418880487e-5,-0.00464937521047193,-0.00784558242264186,-0.004703314037792765,-0.00016044446942037688,-4.694537854374154e-6,-3.351232429905582e-8
-0.003564868999937725,-0.008981436744806694,-0.006687889309371789,-0.0037406281395920542,-0.004055988854535348,-0.004713693006860045,0.9999999999999999,-0.003913563277632223,-0.004255530210999789,-0.006612674329236295,-0.00040342277103484455,-4.957251074662722e-6,-1.7057449998509036e-7,-2.210631213367111e-9
-0.0034030515091450306,0.0009334317931966079,-0.006274105085368203,0.00522418617913223,-0.003976558104708589,0.0011407358778879086,-0.003913563277632214,0.9999999999999999,0.006324046983077147,0.0001018664215937364,5.291120268375905e-6,-5.3831593969472534e-8,-1.1072429449755287e-9,-1.078639466889139e-11
-0.003967593553344625,-0.0076185992283981764,-0.007222061468110715,0.003007912990484062,-0.004412263538474954,-0.004649375210471941,-0.004255530210999797,0.006324046983077149,0.9999999999999999,0.011865092595867337,0.0006102161994411788,-3.499908515668733e-6,-7.869413747798094e-8,-6.730622946418782e-10
0.00242549953480307,-0.006488609898483421,-0.009267648302764027,0.00687557036978489,-0.006696079925576736,-0.007845582422641856,-0.0066126743292362795,-0.004858369711466033,0.011865092595867335,0.9999999999999999,0.04543646865215266,-0.00018149981861575174,-3.7144403420691416e-6,-3.224068080682837e-8
-0.003610599541398563,-0.0025353965852192633,-0.006749618696386547,0.0018277093117398517,-0.003972976995480964,-0.00470331403779278,-0.003972012129727329,0.00021851975815891686,-0.004184099129616118,0.045436468652152694,0.9999999999999999,-0.004402882252723644,-8.141312035231764e-5,-6.149068585531606e-7
-0.004177868647039717,-0.006487820773728256,-0.007351597703326684,0.0032247374884045344,-0.004772595554270416,-0.005573009332662509,-0.004664945418994876,-0.0044879989228126995,-0.004980462329424996,-0.005449848548043222,-0.0044028822527236115,0.9999999999999999,0.017952012590541497,-5.520945024561861e-5
-0.006377304900089278,-0.00864605224742665,0.06368959977362895,-0.004475985115163913,-0.007323438338692176,-0.005165254664205699,-0.007007494880642754,-0.005810031593574514,-0.0077210285782445985,-0.011342431741736405,-0.0040101008865654035,0.017952012590541484,0.9999999999999999,-0.002323775094396473
0.00215927484259235,0.07117473382598019,-0.002025605562665384,0.0014397192975034684,-0.008328504971444268,-0.004864991822358151,-0.008332292925465445,0.006401058657590049,0.002638539938873022,-0.008837910557092342,-0.007779827121959344,-0.009328882853678704,-0.0023237750943965285,0.9999999999999999


==> figures/Figure3.csv <==
1.0,0.10644155747086413,0.010776734730740622,0.02168150634739964,-0.0016987900571954057,0.004041139985081927,0.0028343834963002975,0.010172665126203302,-1.2279100053959128e-5,-0.003609161985511524,0.00792127034688412,0.009623688322930162,0.01190076483411574,0.015686016333779557
0.10644155747086417,1.0,0.005389236891911112,0.014516825454650033,0.004006031462822451,0.002528427181743146,-0.003760952669404607,0.005323464351797939,-0.0004118493843711096,0.001160504774028358,0.007346836525014258,0.008338905302603408,0.011859797920626115,0.005511502011199427
0.010776734730740619,0.005389236891911113,1.0000000000000002,0.23931556213491015,-0.009488916439822997,0.005253780007942996,0.005373117861773514,0.012907453386418842,-0.001690180786373548,-0.004246075521011258,0.007468023772011825,0.01104731679689785,0.0217607934115984,0.013834112775140087
0.021681506347399633,0.014516825454650027,0.23931556213491012,1.0,0.008616661208897463,0.008974378575858602,0.011450351734788257,0.02251545319300748,0.012013429596675309,0.008439276051311072,0.006437417386027932,0.017253458652447276,0.01730810371636641,0.012584392970376074
-0.0016987900571954026,0.004006031462822458,-0.009488916439823004,0.008616661208897466,1.0000000000000002,0.2932167323302347,0.008395226751402106,0.007650148463562267,-0.010212499871236735,-0.013808917271750707,-0.005220104874135499,0.0022658457129052156,-0.0011402990562860756,-0.004529337145779382
0.0040411399850819206,0.0025284271817431394,0.0052537800079429965,0.008974378575858607,0.2932167323302346,0.9999999999999998,0.01286338783646392,0.012067626961262786,-0.007021880933215639,-0.005660118415048395,0.008042784345785195,0.007438130579523227,0.009271726107426527,0.0060085218329525986
0.002834383496300299,-0.0037609526694046126,0.005373117861773512,0.011450351734788257,0.00839522675140211,0.01286338783646391,0.9999999999999999,0.04370285375560913,0.010308830612802255,0.0005798963022787973,0.003438337884198321,0.007332985232653806,0.002104305418154102,0.0028689358054429805
0.010172665126203299,0.005323464351797947,0.012907453386418842,0.02251545319300748,0.0076501484635622605,0.01206762696126278,0.04370285375560915,1.0,0.03329654889972239,0.02083568945976534,0.00868620767422391,0.011179381599756734,0.004399548216101591,0.003957390944980905
-1.227910005395506e-5,-0.00041184938437111284,-0.0016901807863735547,0.012013429596675309,-0.010212499871236739,-0.007021880933215632,0.010308830612802258,0.03329654889972238,0.9999999999999999,0.3483980186091703,-0.004341650106791179,0.0033158628626073347,-0.0034723754333005627,-0.0014304792350306082
-0.0036091619855115197,0.0011605047740283504,-0.004246075521011255,0.008439276051311076,-0.013808917271750707,-0.005660118415048393,0.0005798963022788038,0.020835689459765334,0.3483980186091703,1.0,-0.008841447794090691,-0.0028121593327233747,-0.003413418536494037,-0.0054034737057379835
0.007921270346884115,0.007346836525014249,0.007468023772011823,0.006437417386027928,-0.005220104874135512,0.008042784345785191,0.003438337884198326,0.008686207674223914,-0.00434165010679119,-0.008841447794090686,1.0,0.16534431805869954,0.004273192955164289,0.010789429934270655
0.009623688322930162,0.00833890530260341,0.011047316796897846,0.01725345865244728,0.002265845712905212,0.00743813057952322,0.007332985232653794,0.01117938159975673,0.0033158628626073156,-0.0028121593327233656,0.16534431805869954,1.0,0.007274257830316066,0.007965003453287128
0.011900764834115752,0.01185979792062611,0.021760793411598405,0.017308103716366402,-0.0011402990562860637,0.009271726107426524,0.002104305418154093,0.00439954821610159,-0.0034723754333005627,-0.003413418536494068,0.004273192955164307,0.007274257830316096,1.0,0.15885284440886493
0.01568601633377956,0.005511502011199428,0.013834112775140102,0.012584392970376064,-0.004529337145779385,0.006008521832952603,0.002868935805442982,0.003957390944980905,-0.0014304792350306194,-0.0054034737057379895,0.01078942993427066,0.007965003453287127,0.1588528444088649,1.0

# High Bounds
1.0000000000000002,0.09927455395893876,0.019170483815983373,0.029169965611082198,0.005633689396028874,0.012864129448573043,0.005931763747591407,0.011587940041397182,0.002817231662498138,0.0014767869045421893,0.014377088779911432,0.010760774487525975,0.011439359206369916,0.01843922222778468
0.09927455395893872,1.0000000000000002,0.013432823411986294,0.02190538822045481,0.012968702133396839,0.011465084570397265,0.005744594050198514,0.00892632450231132,0.006269369416228985,0.01012719077252413,0.015789888344828733,0.015372199995455594,0.017388797763941907,0.012120462700978796
0.019170483815983366,0.01343282341198629,1.0000000000000002,0.22478847095626767,-0.001087297457902506,0.0005271220804205877,0.0009387703704235467,0.015064016341278942,0.0003322003113338794,-0.004845704369661755,0.007770833714138281,0.015082965292018514,0.030151749314060387,0.02005518319618941
0.02916996561108219,0.021905388220454822,0.22478847095626775,1.0000000000000002,0.03394830833647053,0.026342183996064233,0.032007842283244416,0.055654021926841386,0.02569900691194552,0.019983675847995368,0.014048733204663252,0.028964158757242262,0.023748420485163735,0.02006955435751371
0.005633689396028872,0.012968702133396844,-0.0010872974579025153,0.03394830833647054,1.0000000000000002,0.27310742619047784,0.017807553311566096,0.03962500431622648,0.014386609212272312,0.009490006812206835,0.007537782292525801,0.022514812322028465,0.008391184050938624,0.006417671789119136
0.01286412944857304,0.011465084570397256,0.0005271220804205864,0.026342183996064243,0.2731074261904778,1.0000000000000002,0.008689341629129467,0.02382286721092129,-0.002880075258577258,0.006014400949612421,0.015871081847994184,0.015851323153791157,0.00878407317698134,0.005727817410224675
0.005931763747591409,0.0057445940501985255,0.0009387703704235532,0.03200784228324441,0.017807553311566096,0.00868934162912947,1.0,0.03876185496648603,-5.842067065341149e-5,-0.006544434902062709,0.0016997849487221713,0.015836146370561285,0.005098095468989594,0.006822667257969029
0.011587940041397172,0.008926324502311324,0.015064016341278937,0.0556540219268414,0.039625004316226495,0.02382286721092128,0.03876185496648605,1.0000000000000002,0.035873612681379,0.02485054264143134,0.01701670341347065,0.02799590841086511,0.012669045052838867,0.006170802184522878
0.0028172316624981444,0.006269369416228984,0.0003322003113338824,0.025699006911945523,0.014386609212272302,-0.0028800752585772613,-5.8420670653409224e-5,0.03587361268137899,1.0000000000000002,0.32798173211916304,-0.007623970054325888,0.0009581146208161212,-0.0005694955195304319,7.783958902047531e-5
0.0014767869045421915,0.01012719077252412,-0.00484570436966175,0.019983675847995364,0.009490006812206837,0.006014400949612411,-0.006544434902062705,0.02485054264143133,0.3279817321191631,1.0000000000000002,-0.006428560130616418,-0.0006713243600027921,-0.0010738367100207912,0.00032998924617362596
0.014377088779911411,0.015789888344828733,0.007770833714138271,0.014048733204663268,0.007537782292525785,0.015871081847994198,0.0016997849487221757,0.01701670341347065,-0.007623970054325892,-0.006428560130616427,1.0000000000000002,0.15385056098922156,0.004254238046541939,0.013070526776541391
0.010760774487525972,0.015372199995455601,0.015082965292018486,0.028964158757242262,0.022514812322028475,0.015851323153791154,0.015836146370561282,0.027995908410865102,0.0009581146208161073,-0.0006713243600028057,0.15385056098922154,1.0000000000000002,0.014733947491289546,0.018360761586541
0.011439359206369926,0.017388797763941897,0.030151749314060363,0.02374842048516374,0.008391184050938626,0.008784073176981343,0.005098095468989588,0.012669045052838862,-0.0005694955195304387,-0.0010738367100208092,0.00425423804654194,0.014733947491289503,1.0000000000000002,0.15606425413591635
0.018439222227784668,0.012120462700978798,0.02005518319618942,0.02006955435751371,0.006417671789119142,0.005727817410224694,0.006822667257969018,0.006170802184522882,7.78395890204722e-5,0.00032998924617362704,0.013070526776541396,0.01836076158654101,0.15606425413591635,1.0000000000000002

# Low Bounds
0.9999999999999999,0.09225436469163244,0.011320600488102042,0.021788674264229525,-0.0031137680531543393,0.003428130312410196,-0.004460058637075961,-0.00042872192214614955,-0.006461173177794355,-0.008316969267550912,0.006308903377224445,0.0028553496762861357,0.0037557512661107193,0.010701565932927483
0.09225436469163245,0.9999999999999999,0.006401394292633153,0.013203121454743977,0.004470882986460791,0.0037778668407529086,-0.0028315326007000378,-0.0007387383659784103,-0.0016426292923683113,0.0019302973506029083,0.00895606631661159,0.008129000062536135,0.010245764535734413,0.005158830875620802
0.011320600488102033,0.006401394292633143,0.9999999999999999,0.2172753400823581,-0.010533486304102349,-0.00943350239951856,-0.009634330964076458,0.0035093316325246994,-0.010142163318340044,-0.014171729107231043,-0.0002206167187179357,0.007258952902711371,0.02206528426010234,0.012065077382250811
0.02178867426422953,0.013203121454743968,0.21727534008235802,0.9999999999999999,0.024847420656097033,0.01615424640747205,0.023349134086101682,0.04689498107192564,0.015274572125897628,0.010915239581919733,0.006078668303999538,0.020221700244699714,0.015934116022034973,0.012147724864699457
-0.003113768053154348,0.004470882986460793,-0.010533486304102346,0.024847420656097033,0.9999999999999999,0.2633542019728665,0.006813806296782069,0.028137786664422695,0.004343020690455823,-0.00042495347745428053,-0.001389385857996066,0.01372263966822275,-0.0005613319184982547,-0.002713223850349001
0.003428130312410198,0.0037778668407529065,-0.009433502399518573,0.016154246407472032,0.2633542019728665,0.9999999999999999,-0.002767366316895889,0.011209163028621277,-0.013802384278165854,-0.004649480746833154,0.006393020510423166,0.006607966416716856,-0.00045778238771380545,-0.003664931801822432
-0.004460058637075968,-0.002831532600700035,-0.009634330964076449,0.023349134086101685,0.0068138062967820715,-0.002767366316895884,0.9999999999999999,0.026512407380186464,-0.011692514445341529,-0.017583408723762285,-0.008756151487000614,0.005999508374778017,-0.005781583004670979,-0.004615906976253985
-0.00042872192214615047,-0.0007387383659784126,0.003509331632524708,0.046894981071925655,0.028137786664422695,0.011209163028621275,0.026512407380186467,0.9999999999999999,0.02347663989320393,0.013079455618061247,0.004644746321895591,0.0174586498052123,0.0007182874757944738,-0.005851618938762017
-0.006461173177794359,-0.0016426292923683065,-0.010142163318340053,0.015274572125897626,0.004343020690455815,-0.01380238427816585,-0.011692514445341532,0.023476639893203928,0.9999999999999999,0.31686107756919596,-0.017276268114652858,-0.008020270279156255,-0.01089620841459365,-0.0092793009384105
-0.008316969267550918,0.0019302973506029099,-0.014171729107231043,0.010915239581919747,-0.00042495347745427875,-0.004649480746833158,-0.017583408723762285,0.013079455618061253,0.31686107756919596,0.9999999999999999,-0.016166744370543308,-0.009810014164412923,-0.010995263834959438,-0.009323933184146555
0.006308903377224452,0.00895606631661158,-0.00022061671871792283,0.006078668303999534,-0.0013893858579960788,0.0063930205104231535,-0.008756151487000612,0.004644746321895589,-0.01727626811465287,-0.01616674437054329,0.9999999999999999,0.1460862258127964,-0.0036469371202169218,0.004897848125221155
0.0028553496762861405,0.008129000062536145,0.007258952902711368,0.02022170024469971,0.013722639668222736,0.006607966416716877,0.0059995083747780165,0.017458649805212296,-0.00802027027915624,-0.009810014164412932,0.1460862258127964,0.9999999999999999,0.006883676356590585,0.010312796099981638
0.0037557512661107214,0.010245764535734413,0.022065284260102336,0.015934116022034976,-0.0005613319184982595,-0.00045778238771380453,-0.0057815830046709735,0.0007182874757944541,-0.010896208414593642,-0.010995263834959438,-0.0036469371202169365,0.00688367635659057,0.9999999999999999,0.1480683054329138
0.010701565932927475,0.005158830875620806,0.012065077382250817,0.012147724864699434,-0.002713223850348987,-0.0036649318018224263,-0.0046159069762539895,-0.005851618938762004,-0.009279300938410515,-0.009323933184146564,0.004897848125221161,0.010312796099981642,0.14806830543291377,0.9999999999999999


==> figures/Figure4_alt.csv <==
"{0.006359614480132125, 0.0001395671918143493}","{0.0040142090724875346, 0.0000904838638644545}","{0.0037816844527199162, 0.00008300274625083759}","{0.005896850508112016, 0.00015253160827471968}","{0.005807465970904032, 0.00019797972254465002}","{0.010630954784390337, 0.0005355644120910164}","{0.006576952478584508, 0.00019091725716247065}","{0.007481612506921016, 0.0003221131763768703}","{0.009430880972274546, 0.0005612083333113027}","{0.01198218503483765, 0.0006326205158704301}","{0.00823143264578351, 0.0004363480786622187}","{0.011099948824138518, 0.0006543839655264172}","{0.014285798116436129, 0.0010531052398752294}","{0.011249653631146585, 0.0006932306023097468}","{0.009895625286737255, 0.0005091261500207445}","{0.014549411132808327, 0.001103795520460471}","{0.012019490847118022, 0.0006890723720145431}","{0.011495400158426157, 0.0007036273340466082}","{0.014639865694457422, 0.0010385860590824691}","{0.012709906137809672, 0.0009263285485867634}","{0.016714576907619825, 0.001464832664785476}","{0.014152193210424597, 0.0011875118929760564}","{0.011588722054740905, 0.0007040792894184023}","{0.014270945618912378, 0.0010376145403221404}","{0.014217297963113216, 0.0014617190882315612}","{0.013026329967795494, 0.0008461677392979094}","{0.015808245928047197, 0.0012327072583744325}","{0.015608020714051636, 0.0012893240848983467}","{0.018561546734463877, 0.0019341019338394716}","{0.021039945798579474, 0.0021917678231044846}","{0.020129458502509166, 0.002085634823011606}","{0.020904073046033405, 0.00237500896681464}","{0.016095408821898353, 0.0013186574494730152}","{0.017317689312833215, 0.0015162167246098868}","{0.02064506469515495, 0.0019917238007822746}","{0.0183073182949174, 0.0017130170267454226}","{0.017434648488592705, 0.0015229042523206004}","{0.018083825963570898, 0.001765501736473496}","{0.020474860818066324, 0.0022617109550306935}","{0.015657155849237436, 0.0013712111436645635}","{0.021773971854095468, 0.002421610335175295}","{0.019705410238959234, 0.0022733267026229242}","{0.02003501900869065, 0.0019430602607890535}","{0.02381420515398634, 0.0027476319152057727}","{0.022614659883809698, 0.0026602052429760548}","{0.019703891014272328, 0.0019925887210590076}","{0.015748312023905756, 0.0013560703283865827}","{0.02021157317697781, 0.0021596171954030297}","{0.02191375979699157, 0.002798293278598152}","{0.019454160751121146, 0.002087927580154414}","{0.020334382921540793, 0.0023161905731758914}","{0.021107724210545464, 0.0024923891709014434}","{0.025027000694790403, 0.003355524077417016}","{0.02273027713484448, 0.002715424531515076}","{0.02160639882274707, 0.0024116866361914013}","{0.022960059475375334, 0.0028634886927592085}","{0.02425212596220559, 0.003212991832923784}","{0.02532388282450966, 0.0033824001336695275}","{0.02528186332416652, 0.0037350481540192604}","{0.023505524037989778, 0.002774295326206655}","{0.02199897192522396, 0.002688106883254271}","{0.022960619235368795, 0.002961980990260571}","{0.025816284302129518, 0.003392585811388571}","{0.021496121948557125, 0.002583968693273153}","{0.022590912370488873, 0.0026512191125833695}","{0.02476455119830694, 0.0033853737317457444}","{0.024662632199276266, 0.0034330159311704023}","{0.025101432736145866, 0.0032248385823114845}","{0.023663565082597704, 0.0028240336106160058}","{0.025740944761140982, 0.003603965995316649}","{0.02476658585236781, 0.0032395211347289177}","{0.02540254252292876, 0.003543124929239916}","{0.02654109551458642, 0.003878531274550845}","{0.025819917460248323, 0.003536051737909496}","{0.024976637931907932, 0.0030517800881764146}","{0.025703891748710392, 0.0034705892870317}","{0.026652230426505736, 0.003735800444379045}","{0.025957241360602647, 0.0038087009973644115}","{0.027747217608003385, 0.0046174545884962725}","{0.028234888834226757, 0.004257055072942606}","{0.029804439567444246, 0.004318859511911022}","{0.02743667998578312, 0.0039379815902007564}","{0.029650094088964133, 0.004403211984451261}","{0.029741369381816127, 0.004938191603157449}","{0.027122153633423685, 0.003993884860370223}","{0.029918368242252594, 0.004991748669127993}","{0.0269988456963113, 0.004186540233031444}","{0.02717989938864179, 0.003735740165040191}","{0.027266904651737197, 0.0038428600320790096}","{0.030803546723925896, 0.005100051500461333}","{0.03318497252139028, 0.005393462817964156}","{0.030172372398600798, 0.005334484859609745}","{0.030940836397052942, 0.004934645086816403}","{0.0323517938665503, 0.0051820767861539}","{0.03016835882490191, 0.0052105512803315435}","{0.029383170650364606, 0.004329452488461172}","{0.03148451835576524, 0.005107075428169239}"
"{0.006760301236716395, 0.0002435922389414369}","{0.005777355337717774, 0.0001828959343255221}","{0.008639030371185375, 0.0003370328180838378}","{0.0053129914965514835, 0.00016605811224290612}","{0.005370245416861476, 0.00018114588707807133}","{0.0071217417553916884, 0.000292525321093029}","{0.008474257891050802, 0.00034271469590063663}","{0.0066441099271915115, 0.00024864892122988813}","{0.011224845792840268, 0.0005942200539594822}","{0.009837231522788618, 0.0004572796311237415}","{0.01041899779092772, 0.0005765854813445381}","{0.0111190538495294, 0.0007059372304605294}","{0.011420327744119437, 0.0006758775761463998}","{0.014643004706652392, 0.0013288629350631798}","{0.014540836645610566, 0.0010407732372637035}","{0.011489824341069809, 0.0006624746043444318}","{0.013467385015585002, 0.0009239160761556064}","{0.015649029368568143, 0.00114788946131128}","{0.012352201297567452, 0.0007953839084811065}","{0.012185385512927839, 0.0008129321462169159}","{0.01786706149564275, 0.0016661050573021363}","{0.01870393306695921, 0.0017966913955920205}","{0.013511084684194673, 0.0008845819003711064}","{0.015557795193289299, 0.0013150874662031242}","{0.015542281348002625, 0.0012354599733139793}","{0.01204904885916465, 0.0008242172853618612}","{0.015505446909140611, 0.0012245365157914634}","{0.014249505274922795, 0.001091660739183986}","{0.016407618037412315, 0.0015138123895925837}","{0.01576520421242838, 0.001288002710591929}","{0.016109086923444652, 0.0013884928856882084}","{0.021766008440618056, 0.002332387192236496}","{0.018496617657081767, 0.001918109590099526}","{0.020044000059788594, 0.002300311652621012}","{0.021171055037918027, 0.002662411208756321}","{0.017857613131718724, 0.0019289430207027891}","{0.020391992324531084, 0.0024447013332169476}","{0.018343817381490633, 0.0017774026372641138}","{0.017383078399260708, 0.0017760565706024245}","{0.01990530312143356, 0.0018830542695424946}","{0.018765398861586017, 0.0020486297128705644}","{0.01711683606374572, 0.00154691924348338}","{0.019826319458056487, 0.0020325479251472878}","{0.02135011446396735, 0.002445151602436191}","{0.022678076760632025, 0.0027287140721212744}","{0.01913472624902853, 0.0019422041866392625}","{0.022369025420285186, 0.0025647702969218145}","{0.01917706072019543, 0.002058929676624466}","{0.02169606783224733, 0.0023062535428897135}","{0.021380220768072188, 0.0023830366284878224}","{0.01872727512206676, 0.002017714659214853}","{0.02129088033139758, 0.002405419750165727}","{0.021146512480114312, 0.002392085194270255}","{0.024357656784259014, 0.003069744597323787}","{0.02394782416031723, 0.0031899218165847287}","{0.02603688797146149, 0.0034380281000085944}","{0.021002818930773142, 0.002261432621347481}","{0.02334221404110157, 0.0027579531479826613}","{0.023190361507659973, 0.00265060389548033}","{0.019485566583148744, 0.002272011027669496}","{0.02672650748111889, 0.0038111825027700164}","{0.020889769623442588, 0.0023492307332322326}","{0.022623307166061382, 0.0028334839478043605}","{0.02410516760705497, 0.002868426414913472}","{0.02211693783321445, 0.0025111955431000865}","{0.025814279795873016, 0.0031957091700753892}","{0.025046708348003852, 0.0033042891842542943}","{0.028349418433104668, 0.004153441794384705}","{0.026109825160365866, 0.003265018947201881}","{0.02534487612958978, 0.0034738962201723567}","{0.02468700589788381, 0.0033280599707561365}","{0.028002425059388433, 0.003948965343087529}","{0.02715600339246951, 0.003872016926644406}","{0.025177920599591792, 0.0032508012577068257}","{0.027886846116915, 0.004163383958402989}","{0.023654069376291196, 0.0029961987116120525}","{0.02606578573645519, 0.0039327797443107215}","{0.02659090393607996, 0.003636232947446416}","{0.025409701874737317, 0.0035428582351038074}","{0.026281513074572736, 0.003834614951747639}","{0.02898800591597459, 0.004757156075200442}","{0.02568040636217118, 0.0036661311208785463}","{0.0292750857301797, 0.004435781240633929}","{0.030522263922062268, 0.0044923225638164865}","{0.030708019837609724, 0.004625228298173134}","{0.031909553319449974, 0.005263014862995519}","{0.02806754930279761, 0.004014012892327834}","{0.028691992803648175, 0.004338350531262414}","{0.028912175492976144, 0.004069287361094354}","{0.0285170494286034, 0.004144943756990038}","{0.028476593412190138, 0.0042183713191557}","{0.02729766953081486, 0.003934746409533396}","{0.030844715517861176, 0.004969553783731762}","{0.027657119616473443, 0.00424733616069517}","{0.029578242572903916, 0.004554983890585618}","{0.02966325974765627, 0.004294982802978353}","{0.03016305276335139, 0.0047898072720453655}"
"{0.004841745963746498, 0.0001404113981892663}","{0.006745454466035975, 0.00020055835626464624}","{0.005399087197027602, 0.0001662362546531182}","{0.009034605232135957, 0.00034081678711206376}","{0.007403185007452221, 0.0003070664490865127}","{0.006872490599530617, 0.0002341361557360866}","{0.008055224654339338, 0.00036666099882365355}","{0.009152454341432298, 0.0005829868879885236}","{0.011982127615337474, 0.0005842105301063771}","{0.010800595751191076, 0.0005353362395074113}","{0.011235962296556474, 0.0005764815057768269}","{0.010152541048491568, 0.0004601062946338885}","{0.013194227845158876, 0.0007593473334601697}","{0.011370645778800802, 0.000748229377724341}","{0.014006768915626184, 0.0009147202770680707}","{0.013059053396846347, 0.0007778143343080135}","{0.011409974195764713, 0.0006710895728150312}","{0.01188683297395356, 0.0006462000573552729}","{0.012416548855747963, 0.0009102588078544471}","{0.013496681102593855, 0.0009512033711327472}","{0.01486973986375075, 0.0014018555392654175}","{0.01777014324462575, 0.001881947959948782}","{0.019283145063774994, 0.0016327428728812876}","{0.015003082719758762, 0.0011435127580972093}","{0.014302958647020718, 0.0010531814632295244}","{0.019393633056180967, 0.0022768843288036855}","{0.01619283622999723, 0.0014120159879040806}","{0.014174393222765624, 0.0011170645607587737}","{0.014895449516724188, 0.0010687496053241041}","{0.01790183588111826, 0.0014856929814301978}","{0.017455435943815836, 0.0018022621192135269}","{0.019253106303564957, 0.001784889199284656}","{0.01646436289912723, 0.001478515918669654}","{0.01652602897894027, 0.0016192370623633323}","{0.015311550172075049, 0.001330325258466214}","{0.015322313397400396, 0.0013424189933233244}","{0.016654506313925895, 0.0016176444330238127}","{0.022275974115302494, 0.002496755573777154}","{0.02054649813953637, 0.002120879569261991}","{0.01613888800540262, 0.0014582302384953394}","{0.023809365302599812, 0.0028848800762468763}","{0.01559558472294521, 0.0012156922532065018}","{0.0213840070775991, 0.0023967588527313843}","{0.023321124042678543, 0.003383239244377112}","{0.020008634742348513, 0.0022767096627789307}","{0.01939759870492143, 0.002006828737093347}","{0.019813875515287675, 0.0022371174803179628}","{0.02182152553756346, 0.002293937960836878}","{0.01956117226503892, 0.001939339793998407}","{0.026642085428080983, 0.0038782218485025055}","{0.01692452800760584, 0.0015596489864528884}","{0.02179605281806222, 0.0026050845567353598}","{0.020288109246124852, 0.0023040891929446694}","{0.01960987786238226, 0.001959876504677105}","{0.022510214533147804, 0.0026498179823737367}","{0.025984528424015614, 0.003265081104826706}","{0.024494871211556416, 0.003014014888386818}","{0.019953612053078454, 0.0021184688125224227}","{0.02155128613272649, 0.0025517090306905743}","{0.024521399712106057, 0.0028935712928817026}","{0.020187888032692426, 0.0022094027158470197}","{0.027182912939495218, 0.003759803610778434}","{0.025336360895561627, 0.003351514976007941}","{0.026394349062028914, 0.003717676891113797}","{0.025865599512204022, 0.00346019871799097}","{0.022790175430791423, 0.002943310589039072}","{0.026421462051907454, 0.0034450122068943045}","{0.027948477354737235, 0.0035977698654239276}","{0.026891519669883922, 0.003930723240523903}","{0.025209212866204263, 0.003250228149973111}","{0.02687435898208811, 0.003590633620869532}","{0.024477769840883366, 0.003145401061141584}","{0.02722231067869549, 0.004147052994220246}","{0.023852187361884165, 0.003311873806590704}","{0.02660247420405638, 0.0034706953536005614}","{0.025308342075560892, 0.0036230710675742017}","{0.027814556106932006, 0.004052102257756651}","{0.029259475701909555, 0.004336332665136666}","{0.024270191319892633, 0.003335579862737248}","{0.03005123577826918, 0.005336238177801711}","{0.02706338025383293, 0.003948161486801993}","{0.02744461667205328, 0.004067072119219972}","{0.025970472281643692, 0.003494756043028957}","{0.02841381604585976, 0.004077325573980772}","{0.030657344922476498, 0.005013978995645374}","{0.02634321572497389, 0.0037173955079250476}","{0.027442895499872465, 0.004057064013595735}","{0.028526845005216253, 0.0045015411515896275}","{0.027523174802374952, 0.004204051706545364}","{0.02833561410951392, 0.004235736261657408}","{0.02907411592640606, 0.0045497144501558395}","{0.03302505288847501, 0.005468929894023589}","{0.028425126622782276, 0.004154259661028448}","{0.029443806371960913, 0.004497401339169649}","{0.028101685577829858, 0.005147005524362314}","{0.0299409463392409, 0.004606218912255322}","{0.028162142314622364, 0.004266553340311674}"
"{0.004842819482555739, 0.00012873227213128224}","{0.0059598301354944205, 0.0002443053330330458}","{0.005701515687167957, 0.0002243176693731419}","{0.006876936402151825, 0.00024450707142831263}","{0.00873743719726263, 0.0003192091008913378}","{0.008314825348471925, 0.00034711494845962587}","{0.010987767354595999, 0.0005517162427947087}","{0.008538963813134137, 0.0004511433783271901}","{0.01034128975384345, 0.0004872722110565997}","{0.01605834783195566, 0.0009414997393846214}","{0.01216348274891194, 0.00069459869580768}","{0.01108754996389715, 0.0005473752463853732}","{0.012816535559749384, 0.0007862485769183358}","{0.00954447553325305, 0.0005410243498136236}","{0.011395208304121803, 0.0007211310997183862}","{0.011641887383258746, 0.0007459441876080941}","{0.016541495463047066, 0.0012792288258087758}","{0.015394792255630658, 0.0010490753584548873}","{0.01479207991491002, 0.0011986937715757762}","{0.012660722524575278, 0.0008445540159585097}","{0.01720347207989616, 0.001862873420652278}","{0.01108086536661631, 0.00072512687033921}","{0.015132583604374805, 0.0011357832144613944}","{0.0127364582189809, 0.0008927435925474292}","{0.014507512201205643, 0.001156150496770536}","{0.013819206099666078, 0.0009663475975494329}","{0.01748039518501465, 0.0015169986328182894}","{0.015498881414830612, 0.0012385571439144094}","{0.013884261045855367, 0.0011224775656430985}","{0.01461333719965423, 0.0012267279574804668}","{0.01788089232864245, 0.001646754794582872}","{0.019681173262062812, 0.0020602347861027326}","{0.018867715196790164, 0.0019302590187519897}","{0.01864725036497627, 0.0018498940857627488}","{0.019834961631797522, 0.0019652395638658504}","{0.01691758188014766, 0.0014663237111864902}","{0.016911108102152465, 0.0017485670298147404}","{0.01803573692899846, 0.0018654958482713369}","{0.02127947899120753, 0.0022607910681053944}","{0.01897863460331308, 0.0020122125941348656}","{0.020292550101880635, 0.002105466246592247}","{0.017679105250428602, 0.0016968697422288237}","{0.019869935269212335, 0.0019808000542544946}","{0.01749982371724864, 0.0015770410133870705}","{0.021096189965445128, 0.002266125019923404}","{0.022456046375917273, 0.002448338744696965}","{0.021602296515455234, 0.0024960060434744413}","{0.020715445837840945, 0.0022629108578775536}","{0.01953162381247288, 0.002065211950339041}","{0.023864727038521136, 0.002832352051111986}","{0.020899421911756876, 0.0023741238815939703}","{0.021569349944118167, 0.0025808018630852914}","{0.019811539581521535, 0.0019356631811175973}","{0.024652323148536548, 0.003336347075120649}","{0.02264141613961579, 0.0024642566097901053}","{0.023576061076857238, 0.0028646540555858913}","{0.019414793689786308, 0.0019794311465317627}","{0.02379723304182919, 0.0028568109420241683}","{0.024568631270021745, 0.0029524683522419437}","{0.022386647740191473, 0.002586872162764209}","{0.022700216373514357, 0.002726053899959169}","{0.0209115141384563, 0.002437524203228847}","{0.02340421751476831, 0.0029658058878325733}","{0.023907696601726074, 0.00307934235568208}","{0.026427961388862237, 0.0037343438034085352}","{0.023520947998707464, 0.002881749036286685}","{0.024413705511365413, 0.0028960542405878087}","{0.024869737794842785, 0.003167809351849904}","{0.026230225515644894, 0.0035103485900842557}","{0.024370155011462984, 0.003023322295824471}","{0.02508115949912055, 0.003411064536795294}","{0.026273874040491398, 0.0035949919864579627}","{0.02403524242043503, 0.0030720200646960905}","{0.02522316315672378, 0.0031596065378955984}","{0.025324155825843638, 0.0036553277110424887}","{0.02427133480371365, 0.003091960745586597}","{0.02824056034689226, 0.003968585987594864}","{0.02595522822196529, 0.003573343889501146}","{0.0285023333989997, 0.00434678970859359}","{0.02650947765240168, 0.0036134220599288724}","{0.02704880131571393, 0.0038469867816450787}","{0.025793335346747825, 0.003326775677011895}","{0.02772758763493858, 0.004024047305231093}","{0.02802080824201137, 0.004034068749864339}","{0.030519155443532665, 0.0052125031533680755}","{0.026642861804237642, 0.004042563744825145}","{0.02688153539455119, 0.0039899612255478445}","{0.026384276467394763, 0.0037898846545925124}","{0.029795789502060775, 0.004677886077650406}","{0.02750323572463878, 0.003885938241452891}","{0.028959350114611284, 0.004640389152252844}","{0.030160294035224144, 0.004822749649413538}","{0.030185566424817612, 0.004553225749504897}","{0.029889398714090923, 0.004497560780127863}","{0.030398838228514025, 0.0053230469148894954}","{0.028799315314437718, 0.00476151540096037}","{0.029833936688803683, 0.004675449934475218}"
"{0.00430364749561356, 0.00010298331928948468}","{0.0047782769739921575, 0.00012850019829974135}","{0.006752746530449087, 0.0003285129875650883}","{0.012059919370828873, 0.0005729250477815584}","{0.007738816779248486, 0.0003912101234009313}","{0.009954469468822556, 0.0006339806856210384}","{0.007760700050159226, 0.00033400472551636806}","{0.008109867601224941, 0.00037402679104547865}","{0.008376542890188436, 0.0004298211921390793}","{0.009953303711103487, 0.0005243660816549589}","{0.010740064341448318, 0.0005795504603358648}","{0.011352891746035827, 0.0005741593065975437}","{0.008733939844290469, 0.00042954792495142335}","{0.010922504986941535, 0.000639742683651745}","{0.009870803694647962, 0.0006168436205804539}","{0.013935972960729862, 0.0011896930739587752}","{0.010400114978075883, 0.000582950580114483}","{0.012078814466933176, 0.0007416254560648206}","{0.01675456878217355, 0.0013236415516428846}","{0.01376870779423027, 0.0010212812300418594}","{0.014710611227380817, 0.0011647565981505181}","{0.015429626115285503, 0.0014068229186325887}","{0.012965475620930709, 0.0008993022295609165}","{0.014320131442579438, 0.001016786276750281}","{0.011973301495181745, 0.0007860112651858486}","{0.019634256501584405, 0.0018367504325720319}","{0.015075664483214284, 0.0012425829052036264}","{0.01670417194781929, 0.0015125247748670745}","{0.0201115795486501, 0.002024663328525911}","{0.016761467795148064, 0.001616995595900228}","{0.018089568717946803, 0.001976739624356405}","{0.020606477028721832, 0.0018788259851723055}","{0.015426251724383559, 0.0013785307041289663}","{0.016615318298272768, 0.0012966931048969954}","{0.016226908323539915, 0.0013493606917704959}","{0.017913420293716387, 0.0016856585048685702}","{0.016887951599513513, 0.0015466929469880597}","{0.021103291919683475, 0.0025945401207851937}","{0.019670593223187302, 0.001819089402207652}","{0.021281812241285624, 0.002888334686876881}","{0.017383749170892804, 0.0018922289565530548}","{0.020361774226275463, 0.0019115124280348894}","{0.019307235470016438, 0.0018403250648799663}","{0.019767406415582056, 0.002109906701995179}","{0.02158826050912126, 0.0028615795706365965}","{0.017427459251761725, 0.0015306886377666196}","{0.023056247097209267, 0.002674551650966972}","{0.023797465705681354, 0.003363734414316255}","{0.02085062286153708, 0.002573851397932536}","{0.020843928976128624, 0.0021877303501196543}","{0.022428201541070496, 0.002859260761379545}","{0.020583377324500707, 0.0021426344206805226}","{0.019989134608841417, 0.0020460230187588913}","{0.02182870031526132, 0.0024708517968541344}","{0.02019078408084605, 0.00240135807426034}","{0.02226808435278176, 0.0025695127864713285}","{0.024977302146176335, 0.0034339195490371566}","{0.025792359875548433, 0.003387399248142131}","{0.022510085452763978, 0.0025330638200689037}","{0.025269147597517024, 0.003425566964940785}","{0.023570506230202657, 0.002799405097141161}","{0.024015889516699793, 0.002798208174082717}","{0.025099675635799075, 0.003130476322245279}","{0.023242716657450774, 0.002687353622186528}","{0.02658503783399945, 0.004065394360980967}","{0.026792096365309125, 0.0035129123652417604}","{0.02469191643477345, 0.004189776055246952}","{0.024258975550386218, 0.003037408274709108}","{0.02919191916112128, 0.004270524114195595}","{0.02541119126777986, 0.003125846023761092}","{0.024957062004951715, 0.003248775222017386}","{0.02472316216110589, 0.003284498287739801}","{0.027573888748225802, 0.004437422176575723}","{0.031090425271185777, 0.00468989027843314}","{0.02651601402031375, 0.0035092071354352328}","{0.02700119587764056, 0.003956208217966051}","{0.02638645949906629, 0.004092864679886787}","{0.02687233191680005, 0.003614775104250789}","{0.02899338322093232, 0.004366539513391388}","{0.02814322762745475, 0.0041518348732365595}","{0.026505330961463024, 0.003895324535615252}","{0.029103477769101348, 0.004563364515181689}","{0.025253866370320056, 0.0034067119984975136}","{0.027383051046249468, 0.003981898087936031}","{0.03175766971251121, 0.005804528976611323}","{0.028563171399972873, 0.004464983747240581}","{0.03134337933650195, 0.005479530504423735}","{0.03079952482097098, 0.0048250686091471096}","{0.02803959349437401, 0.004143840552433886}","{0.0270902283428505, 0.0036646163860005743}","{0.030225828660518175, 0.0049549610462111815}","{0.030022492512169416, 0.004985098480124961}","{0.029488783468371214, 0.0045702077993752255}","{0.027678941848791883, 0.003928680031433096}","{0.03075559352292079, 0.005200335991306204}","{0.02797765160023358, 0.004140164780190858}","{0.031548397606645906, 0.005169895635839694}"
"{0.005557965226572169, 0.00013244451161109616}","{0.0098618525876086, 0.00033577592608835527}","{0.009340605597821105, 0.0003431305701385168}","{0.006576049622389146, 0.00025383538568524155}","{0.008636366708274213, 0.00040269233612977295}","{0.006211117415398887, 0.00021283282241424395}","{0.007935254474942638, 0.0006210276465710152}","{0.01007607734769285, 0.000642690524067957}","{0.007067643423857666, 0.0002487234591930232}","{0.010493921422701783, 0.0005460769577492197}","{0.01001251412668032, 0.0004473551536571252}","{0.013670174901218425, 0.000921136545646517}","{0.009863105686351285, 0.0004840657953257832}","{0.009531486599617906, 0.0004879162268658366}","{0.012388905816622435, 0.0008553467027669903}","{0.013966416078180409, 0.0009371554101726964}","{0.012945763769657836, 0.0008702406989526956}","{0.010204126793717771, 0.0005764497184113093}","{0.012538189432958119, 0.0007432312693749221}","{0.015720625460693936, 0.0016004948350931691}","{0.015645574070824245, 0.0012458535709918284}","{0.015925059237858884, 0.0012935483385962954}","{0.013292836815733636, 0.0009111574346363227}","{0.014863056201274021, 0.001177603344753253}","{0.014770977300203063, 0.0010385648961643845}","{0.018782834031405536, 0.002032819116891238}","{0.01682429594838233, 0.0014373346774458895}","{0.014801174714736168, 0.0010359817146670114}","{0.016603230920262953, 0.0014094034822580426}","{0.01718987425816084, 0.0017770994616972402}","{0.015447096247376795, 0.0014058888788373025}","{0.018635908117349068, 0.001764590349662143}","{0.01918452279558908, 0.0019747108534455826}","{0.017083988597670963, 0.0015850618935386862}","{0.017137622316262865, 0.0015254112883065218}","{0.01540742612190726, 0.001201217592227355}","{0.017730385124220465, 0.0016024362258426628}","{0.019643654142804966, 0.0019974243042888418}","{0.019163851612043446, 0.0018003879960786229}","{0.020810087641175687, 0.0022025965610836806}","{0.020937081990441975, 0.00248308778299533}","{0.022751523623626636, 0.002604549729947614}","{0.02149703293536298, 0.002258749216776934}","{0.022192872417366293, 0.002303567012941876}","{0.02242684234913124, 0.0029268528366950264}","{0.019842530414324416, 0.0019768303332337034}","{0.020673437675308392, 0.0022123597890422175}","{0.023328158547846783, 0.002764729657527276}","{0.02038743302525793, 0.002092612172270414}","{0.019361985909612564, 0.0018861648845991397}","{0.02253053091704544, 0.002880964779337525}","{0.020365212897063428, 0.002187297264228949}","{0.024975709912352158, 0.0031809333563801445}","{0.026070090070391183, 0.0034263820231088538}","{0.02137610732735901, 0.002181863306809362}","{0.02280791359887504, 0.002709327582403276}","{0.02236137607002194, 0.0028704227797637927}","{0.022624285960946854, 0.002684331797259354}","{0.024910862898845424, 0.003374716111993692}","{0.024175352998618085, 0.003086492163412835}","{0.022706901410151775, 0.0026974438021118985}","{0.024000571694666892, 0.0030831514717393205}","{0.02422589436430047, 0.003124853101905245}","{0.025812976346381716, 0.0035841784703700696}","{0.02449529323655758, 0.0033033803691573382}","{0.027009571994751243, 0.00372933822011845}","{0.024468686726279318, 0.002955745440385904}","{0.025032068404086484, 0.00299912816321779}","{0.02618193675071063, 0.0035557225244993163}","{0.025151057066097007, 0.0031721969728408794}","{0.027407199861612, 0.003951387239269799}","{0.025831227036919875, 0.0034581691708215345}","{0.025878449046891544, 0.0035370655758599767}","{0.026234600194047848, 0.004062685580983327}","{0.024833364283330845, 0.0032663792941862724}","{0.027175549809086232, 0.0038579234056452805}","{0.032245485301369, 0.005374623027269543}","{0.02564016847883973, 0.0034455714286218964}","{0.0265385865066201, 0.0037074841653579327}","{0.027214100570748124, 0.0038863807748619195}","{0.02671165777662603, 0.003674334567611126}","{0.026522313875276437, 0.0037163723550914796}","{0.028610408981590337, 0.004357676676495004}","{0.028603647218454736, 0.0040466366970290935}","{0.029948422625753746, 0.004913832698644427}","{0.03015730379006771, 0.004787653709119155}","{0.02807235550340389, 0.004247259414522198}","{0.026977051510251215, 0.003954594811944823}","{0.025790828310716944, 0.003484855883264082}","{0.0277159212142974, 0.004322258298122605}","{0.028952326693416602, 0.004535593725999654}","{0.033608800358030495, 0.005484171828093132}","{0.03194533818327181, 0.005429307813986206}","{0.026157464276583577, 0.0038541413692509963}","{0.031013526711677793, 0.005114008108414225}","{0.029517806325111366, 0.00441773442981841}","{0.03174726952664711, 0.005708218500458884}"
"{0.004197056834222562, 0.00010448738897061993}","{0.007692565305785961, 0.000338735019673575}","{0.005857683686775227, 0.00016673415332002506}","{0.008414876000403873, 0.00030871727214454303}","{0.00910745473769885, 0.0004108987292117394}","{0.008321925572958579, 0.0003438307904187754}","{0.007944553856550386, 0.00036202032108634263}","{0.010139873721741946, 0.000593134411714269}","{0.01185632479333344, 0.0008007479668261652}","{0.01392215202410866, 0.0008928028243637698}","{0.011800350023796822, 0.0006543405206953512}","{0.009707082061992509, 0.0004967825968171802}","{0.010979713029628245, 0.0006582056210759912}","{0.011036567531388992, 0.0005559788724132098}","{0.013383593553195244, 0.0009812985051116385}","{0.010378747943435108, 0.0005963181802335349}","{0.014728906611234754, 0.0012077933211815939}","{0.01429682897387752, 0.0012501160477416118}","{0.014037277632839025, 0.001026079150328485}","{0.01753491284110412, 0.0013391649739160627}","{0.015540573251505856, 0.001285227725727589}","{0.014751872326341883, 0.0010695846126007602}","{0.011499869286369773, 0.0007160396231780108}","{0.017387516923754405, 0.0013845700344123912}","{0.013702010323399908, 0.0010166381680520864}","{0.016139558756796013, 0.0013082521082499188}","{0.018172014166032188, 0.0017443389436171408}","{0.014946464026328016, 0.0013898365420677017}","{0.015037129223958664, 0.0011529067883904176}","{0.01309361809231308, 0.0009370068749059435}","{0.017185913890575288, 0.0014751203402298962}","{0.016143353698731516, 0.0014495451684455318}","{0.019323835243651954, 0.0020698467441797597}","{0.01802230454802822, 0.0014878759029239852}","{0.01605345260115642, 0.0015049881113120556}","{0.019998902635697955, 0.002152504576239167}","{0.017870871528960944, 0.001582468290935779}","{0.02118678376713934, 0.0023131119297947755}","{0.01922046245776197, 0.0016645070309060372}","{0.01843529681407612, 0.001706995903236752}","{0.02163937881254445, 0.002310156873415181}","{0.01822724753166936, 0.0017223188536767964}","{0.018712189039587036, 0.001816970652118055}","{0.0185703035607748, 0.0018685233041839666}","{0.02077781812470842, 0.002229419454484294}","{0.02262991491580305, 0.0025695310303746055}","{0.021978335460754166, 0.0023915640841938313}","{0.019749332293499205, 0.0023970492711504754}","{0.020902188666719265, 0.0021855907685286446}","{0.02224080649096187, 0.002774589061137256}","{0.026002054226697043, 0.0032681579359064017}","{0.022270573590877783, 0.002851237518977978}","{0.021819586350349945, 0.0025414697718177948}","{0.020659188674614554, 0.002238004877844091}","{0.02327285869994567, 0.0026875690496250826}","{0.022196176463378323, 0.0026101863709255824}","{0.0247766612493057, 0.0030477545171319065}","{0.02195597173380721, 0.0023484534392750334}","{0.024944506416209412, 0.003194629634069912}","{0.024716378499516176, 0.0030723073567990866}","{0.024221760037686973, 0.0032253696984536617}","{0.023792746489821992, 0.0030578930703049068}","{0.025408588966941502, 0.003874756952231273}","{0.022102592064304285, 0.002671167571558719}","{0.02459923732761254, 0.003036732037388745}","{0.027917521874290144, 0.004191868405265531}","{0.028620458664378432, 0.004415727501332789}","{0.02551146394747476, 0.0036635990507267735}","{0.025697180353266468, 0.003573150843005024}","{0.026458920215952038, 0.0036017581964751244}","{0.027340630341128182, 0.003757456128122172}","{0.023658288255754556, 0.003143146921305906}","{0.021905298955234992, 0.0025209715575904568}","{0.02726249182202413, 0.0037298381500514566}","{0.027552260571598847, 0.003966247797190903}","{0.024893102974869102, 0.0034043773444460967}","{0.029426140128785624, 0.004466766439333192}","{0.028442390763418673, 0.004336225676917493}","{0.026288050235736507, 0.003923567178275356}","{0.026981431138294272, 0.0036006555527485773}","{0.029775892439429703, 0.004383934925252575}","{0.027817010244857374, 0.004075384135429516}","{0.02804546916036365, 0.004450882872764517}","{0.025667991940473537, 0.0036388248746845875}","{0.027444121598062077, 0.004079168607699302}","{0.027422847967947195, 0.003867649312896404}","{0.02811883460308559, 0.0042159643758612475}","{0.025415153598695513, 0.0034377758281998183}","{0.028896323838485265, 0.00398192407825082}","{0.03074853279457193, 0.0049737242768364}","{0.028688915855469725, 0.003974892073880021}","{0.029160727865871896, 0.0049118113895545434}","{0.030046153770030025, 0.004617011695229323}","{0.029367185580167213, 0.004260459680395456}","{0.03001248929556555, 0.0048959445484673125}","{0.028845726108941948, 0.004602538727059624}","{0.03223669890204981, 0.005023440441093818}"
"{0.0034606163106258333, 0.0000743541720815144}","{0.008676739055536349, 0.0005063131849170621}","{0.005649806884069853, 0.00016054423561090436}","{0.010621009180603954, 0.0005364727540227987}","{0.009340099724478855, 0.00039311873317671164}","{0.007948006587348972, 0.00035988756312788084}","{0.00786955816911848, 0.0003214253604305606}","{0.0094622915024926, 0.000415089238638644}","{0.012774835286296854, 0.001151527128071983}","{0.008574351124255622, 0.0003713131922971069}","{0.011208422128606517, 0.0007925471853402755}","{0.010646860721494436, 0.0005105108692247118}","{0.013528955180271569, 0.0008216107695631081}","{0.01069335728972218, 0.0005321001507863077}","{0.010528049304779411, 0.0006967556184402923}","{0.013091592081449091, 0.0008988588121559005}","{0.01531275197357121, 0.0012690263687149539}","{0.01250863112807916, 0.0007832510862468833}","{0.011503793153307455, 0.000702739366042815}","{0.01605319324645911, 0.0014549463039292831}","{0.015603536762311045, 0.0013399899376238533}","{0.012192971538618287, 0.0008374409463813848}","{0.013654794136367355, 0.0010472018625031776}","{0.013148245532197338, 0.0010118958612324036}","{0.012278511848711112, 0.0007376248419284082}","{0.018230210740366657, 0.0015479894114229786}","{0.016687730021018254, 0.0014937690568195272}","{0.02014224195026277, 0.0019062771807094592}","{0.01698741273983492, 0.001625310313750461}","{0.015378891801497624, 0.0011591589551782633}","{0.01657927753063515, 0.0015213293264517702}","{0.016998270809961923, 0.0015348904591570012}","{0.020241025956543472, 0.0021094135909063283}","{0.01630633344030898, 0.001382278267666237}","{0.018830134310831713, 0.0019627639216861503}","{0.019951510485975817, 0.0022658117064917604}","{0.01855460102972138, 0.00175078226411296}","{0.023916272989314338, 0.002908706581659537}","{0.018807378014755103, 0.0019275560431983862}","{0.017834173215750423, 0.0015997447497917427}","{0.017931228238916408, 0.0019149621231155933}","{0.021736858063861268, 0.002836307491965062}","{0.0237253412312052, 0.003574175813162661}","{0.019863274943512223, 0.001947952606841774}","{0.017936356458303184, 0.0020697193590519802}","{0.020608296663434313, 0.002501973016657999}","{0.02267874635377619, 0.0025052164397871834}","{0.022495352492272993, 0.002471070844882295}","{0.018815865148252196, 0.0017555671150470964}","{0.01808717438733168, 0.0018236460320029124}","{0.02281312268891265, 0.0026898504280445934}","{0.025577974431789354, 0.0033609044246283304}","{0.0186599207730135, 0.002157017242177872}","{0.023895653268115, 0.0029780343521785824}","{0.02205460699812667, 0.0024377588711210763}","{0.026147311322433777, 0.0037811879071893983}","{0.023334693034313084, 0.0026614109465041835}","{0.02036449005253855, 0.0021911265935021795}","{0.022673415464983693, 0.003183838692038421}","{0.023271412310457464, 0.0028999425394289347}","{0.023192850257293125, 0.0025926603836659012}","{0.025740473452513787, 0.0034024128992333758}","{0.02150957133143022, 0.002551409242455449}","{0.027774230181812767, 0.0043386956414908084}","{0.026428931521999287, 0.004230594804496057}","{0.025263151305412186, 0.003301813170069501}","{0.024883878245914957, 0.0036060412376510698}","{0.027789856947666117, 0.004105123403516764}","{0.0244195809102964, 0.0029970622574797545}","{0.026988209822728353, 0.004110115695906913}","{0.026665842957333846, 0.0036198037160977137}","{0.025375889423860057, 0.003723917043220837}","{0.026573641877594804, 0.003499572287192443}","{0.024114022170701924, 0.0028475507392036192}","{0.02513980039648993, 0.003241943406328218}","{0.02787651529954537, 0.004189210433622748}","{0.026080735600827576, 0.003665629745351673}","{0.025962535213695147, 0.0033391179671014015}","{0.025945343047865697, 0.0036311066237875167}","{0.028334638741585975, 0.004078724631650488}","{0.024463268435706623, 0.0030908974460324146}","{0.029553551708103292, 0.005174712874175924}","{0.029438165839629993, 0.004501994846616952}","{0.03336492072940561, 0.0057330478345685165}","{0.029440572192212702, 0.004635668120630321}","{0.02915795807778812, 0.004896874836969545}","{0.02706944713208433, 0.003831734382451657}","{0.027763053901197633, 0.004119840041610701}","{0.029147358207165346, 0.004230655290648144}","{0.030773367132040114, 0.005079261398629242}","{0.02948849538689542, 0.004466860725613309}","{0.027957051055362395, 0.00392531741636315}","{0.02749847181230259, 0.00418241690163601}","{0.02788581504858832, 0.003926091805299237}","{0.02962178772532855, 0.0042837897870047215}","{0.028933927505848975, 0.00453302529097499}","{0.03031840696146393, 0.004912355029150106}"
"{0.007420932380296228, 0.00022862457389938307}","{0.008209733406948092, 0.0002812353288581537}","{0.008486626930109785, 0.0003568876750319472}","{0.0060917003918473335, 0.00018028191242647207}","{0.007461744008302939, 0.0002952765509165456}","{0.01038139186652947, 0.0004568693467291718}","{0.010386784153021794, 0.0004631471419944688}","{0.010764469280920414, 0.0005569176518233077}","{0.009180952400060548, 0.0004423534580774158}","{0.011037652989127128, 0.0005834407035689715}","{0.011228984660609946, 0.0006884743069659471}","{0.013525913949836812, 0.0008786387989261346}","{0.011934021357693302, 0.000806552820937334}","{0.011694392926076434, 0.0007270710586313456}","{0.012074056240443203, 0.000881434609142584}","{0.014484717453052158, 0.0012417259693386917}","{0.009597875543149547, 0.0005003804501817477}","{0.01488763856107801, 0.0010463271234812943}","{0.013592926717260083, 0.0009895022401571474}","{0.016795622047038435, 0.001840052003701187}","{0.013370923540773905, 0.0009757907673042521}","{0.013943200750502456, 0.001044207818488685}","{0.017729415799220685, 0.0014245339298424309}","{0.017580258596306853, 0.0018546684991598283}","{0.018689382421128633, 0.0019778221773512072}","{0.015919478250993824, 0.001340672992693026}","{0.017558334863441938, 0.0016957842303053638}","{0.014405968220622787, 0.0010613018282477071}","{0.016611526175825595, 0.001521422037663811}","{0.016306446067284833, 0.0013122374285150507}","{0.017099056507247492, 0.001494940428763858}","{0.017587544350848243, 0.001559003467376474}","{0.019004117248968107, 0.0017501067752454524}","{0.01880488244123805, 0.0018745737755745395}","{0.0165691972755806, 0.0015103840094625731}","{0.019786142370295013, 0.002019739675200416}","{0.01637426343653017, 0.0014593010252648142}","{0.019880068204309827, 0.0020479795348253838}","{0.017726513450749853, 0.0015471270328109021}","{0.016153956627273904, 0.0013900633405699026}","{0.01714685033026295, 0.0015171970756626685}","{0.01608875970658774, 0.001413271770465574}","{0.020234023878082194, 0.002318075439960321}","{0.020172268417504725, 0.0022178525241636216}","{0.018759659474841633, 0.0017522121117070633}","{0.02362212279196391, 0.0026461954008429878}","{0.020405899158674613, 0.0021307111197610418}","{0.020364722596997082, 0.0021649646202721584}","{0.01980130546329628, 0.002042342368987704}","{0.019398058460325707, 0.0021399791433016624}","{0.02127065582134295, 0.0022511076795068696}","{0.021497124636120184, 0.0023118995403046405}","{0.021757995627425333, 0.0022990336565205105}","{0.021794085392075165, 0.0023289909366956962}","{0.018637678844951044, 0.002043551589689052}","{0.023591082795332643, 0.002684274211950388}","{0.02265211064027758, 0.0024277368008052136}","{0.023370124476487664, 0.0030497424271391793}","{0.0248568777235526, 0.0030356616101774314}","{0.019885496146490034, 0.0021505344978205443}","{0.027395575426792346, 0.003930680800774411}","{0.023450592734835986, 0.0028437625191894966}","{0.02323221038963357, 0.0027061547505864425}","{0.02880717031368483, 0.0037986819096591518}","{0.02458609208655642, 0.003418608364426312}","{0.01934217591132692, 0.002011627455630105}","{0.027542461554465488, 0.00458095593613006}","{0.024807781850899116, 0.0030257270508391443}","{0.024406683769002464, 0.003022077448505911}","{0.026675888802406296, 0.0034182003265375016}","{0.02341441130375234, 0.0030616605142617104}","{0.024350780199598857, 0.003456217373602577}","{0.02964256114971689, 0.004483401889485705}","{0.024936914415994788, 0.0032515039210476715}","{0.024723392484594802, 0.0030966557470542}","{0.03013121636939205, 0.004831379560643612}","{0.02462828663104136, 0.0033790269357538705}","{0.026473920405321785, 0.0036434768211570656}","{0.026463679189197006, 0.0037978628620907173}","{0.028027617156456876, 0.004353797139520665}","{0.023545678206343245, 0.003151211759808703}","{0.029836873458185142, 0.004643411521669805}","{0.02550006340858003, 0.003604599507524675}","{0.024566604719195497, 0.002979532316154554}","{0.027395363246380085, 0.004223436756007892}","{0.030678105060612564, 0.004691156652214978}","{0.026389220852282506, 0.0037969282236156587}","{0.029401248972609866, 0.004801934232108174}","{0.03180129415162759, 0.0048588404311153965}","{0.02781759709777976, 0.004077085657268498}","{0.02905241568422591, 0.004617886670594373}","{0.028384425118788213, 0.004080201054071253}","{0.02497425749851545, 0.003445485192697717}","{0.033771519318600465, 0.005563031741250057}","{0.030911402617125616, 0.0047770628658554415}","{0.03152714392398401, 0.005033965952299546}","{0.0300004376627575, 0.004874128887999873}"
"{0.0031470578519121554, 0.00005859548130743297}","{0.005517118266129184, 0.00015245921702949916}","{0.007254696564787576, 0.0003348126297274545}","{0.008423462860067663, 0.0003009366790290846}","{0.0064084570656577425, 0.00021892776505505473}","{0.007812611335689824, 0.00034718861256777256}","{0.009687697222880088, 0.0004201437259226948}","{0.008523326367373464, 0.0004222678158497528}","{0.010125450857133686, 0.00042224171396920696}","{0.010625677276463002, 0.0007008096402465469}","{0.010914310462096483, 0.0006386290144020368}","{0.011369752324086421, 0.0006109956355475621}","{0.012882511779490187, 0.0008251387273248145}","{0.008945632741386088, 0.0003933927781698543}","{0.010177933642462722, 0.0005807684798471158}","{0.012789917043165731, 0.0007131012203558384}","{0.012631285850544537, 0.0007774041245725005}","{0.015809020179339685, 0.001376821088035829}","{0.01580545509388638, 0.0013843398078030589}","{0.014498455790091708, 0.0010033083224383343}","{0.014090042149384105, 0.001021922569023559}","{0.014089123993335274, 0.0010856024706222822}","{0.0155079830996965, 0.001195979633167088}","{0.01609093737589095, 0.001159626433963279}","{0.016122324714153816, 0.0013437296828917589}","{0.01479819449378771, 0.0011841535398104952}","{0.018106566674788042, 0.0016251960384101594}","{0.015101396912284825, 0.00129610872449204}","{0.014568554833934535, 0.0011416091515954463}","{0.017674843883159905, 0.0015299421368699662}","{0.017120276174469592, 0.0014533923716437691}","{0.016897609654847878, 0.0015533326571133266}","{0.015358225649965087, 0.0012837882837963832}","{0.01828556472245927, 0.0019259796358173098}","{0.017675820562154634, 0.001647580831749984}","{0.01615559972776099, 0.0016405242939616649}","{0.01714452782397531, 0.001467028642143653}","{0.022906689989972414, 0.002697813311929753}","{0.018817384447331772, 0.0016297061722463368}","{0.020534682059222955, 0.0021662770386545738}","{0.017504326008645543, 0.0017061615273195052}","{0.020660727763494584, 0.002284711244684434}","{0.01884600621831631, 0.0018975940544501135}","{0.020250944339946023, 0.0021960167475771897}","{0.02057298429522698, 0.002226721062283943}","{0.022295043453789742, 0.0027917327403899073}","{0.02247472545031404, 0.0023416371398576885}","{0.01991008329865122, 0.0020402174958040753}","{0.024711812506768224, 0.003331730426497259}","{0.022492576707237234, 0.00277453228909863}","{0.02352773356403586, 0.002930590478074535}","{0.021705301007905922, 0.002491206535296442}","{0.022600800137927635, 0.002716356599934855}","{0.024395772397121797, 0.003163724795858247}","{0.022632676258434032, 0.0027640538972368844}","{0.020732543687653208, 0.002123515144001775}","{0.023415438792102113, 0.0026789034799215017}","{0.022093000479511026, 0.002798709851496106}","{0.024421057327579643, 0.0029329034267933096}","{0.02443126563450929, 0.0035399714721293662}","{0.023397228148581774, 0.0029773821694938363}","{0.021764629206202202, 0.0027665727418826336}","{0.025843873857434595, 0.003655013990855771}","{0.02661538836186826, 0.0037074807806849464}","{0.02302992110791604, 0.002808815894095318}","{0.02690493622375669, 0.003633647425234088}","{0.028671317491469516, 0.004036241563412091}","{0.02324996652179288, 0.002925976409393627}","{0.026700183662377575, 0.004105136585178748}","{0.024735353982757124, 0.0034030118676451337}","{0.02543892140432323, 0.0031350371860234816}","{0.02945887848825683, 0.004764170563317904}","{0.026023521320324143, 0.0034128643072222076}","{0.0265217166294652, 0.003750756237486108}","{0.025677104563072276, 0.003770915997106883}","{0.02711000031345407, 0.0038406830702619743}","{0.026946671940685438, 0.003534338442698015}","{0.02560436736084593, 0.003516363269698175}","{0.024454028638514584, 0.00296848266784977}","{0.02547345364423771, 0.0035299412115019635}","{0.026483845907800257, 0.00368296679814506}","{0.028151199441331164, 0.004098215418575357}","{0.02950234090080437, 0.004362012049455188}","{0.031281680036532256, 0.005338681523114452}","{0.025313010959155894, 0.00337384530740259}","{0.030703166999310274, 0.0047214522270584425}","{0.026616872251668363, 0.0036944347929752652}","{0.0253604462527951, 0.003637651903475536}","{0.02637174855229308, 0.0036870974678766544}","{0.027885904838702635, 0.003787726142319592}","{0.028051823357523636, 0.004444062005696026}","{0.02852410720683493, 0.0040027562332172195}","{0.02892584983740381, 0.004526402925655759}","{0.03003568633973911, 0.004654031130892022}","{0.029281385744649422, 0.004676050140602683}","{0.027013875205917873, 0.0037132631361869173}","{0.027822142983746606, 0.004029353139008762}"
"{0.004465707671234773, 0.00008589537831504845}","{0.0035036127877568633, 0.00007094556494219306}","{0.00873082776348259, 0.00034765655942115004}","{0.006343638303272208, 0.00023997825017296748}","{0.008147853629949395, 0.00033742471159103893}","{0.008960943220354246, 0.0003754502104448276}","{0.00834229637881966, 0.0003369421631576053}","{0.012437896646633235, 0.0006183185875766606}","{0.010408367485123023, 0.0006694631026017417}","{0.01064919879124025, 0.0005878986595679869}","{0.011244828863772045, 0.0007095968141868081}","{0.011399602368071263, 0.0008479717661353803}","{0.011544998548215526, 0.000699955379204642}","{0.007971515500002961, 0.0003638964753513996}","{0.01295760683144642, 0.0008055808048774704}","{0.012510421923823041, 0.0007327403077153072}","{0.013085855125993157, 0.0008856172566249487}","{0.014392144530476833, 0.0013071230577481607}","{0.014049088562204621, 0.0009506355604524952}","{0.014947228221723565, 0.001279078587838045}","{0.015052028030826467, 0.0011597995605709954}","{0.012929846953609776, 0.0009065944069317489}","{0.01183224783484748, 0.0007351958602721531}","{0.01601324905618951, 0.0012828185296185346}","{0.014448235547201933, 0.0010107203882010474}","{0.012263253592719207, 0.000803126818157196}","{0.015532197804160083, 0.0011560459712476323}","{0.015737328492967752, 0.0012024804599843897}","{0.0183553230691181, 0.0015806316534625608}","{0.019242092091812355, 0.0018484595532606285}","{0.013703621155813714, 0.0010307496698431784}","{0.014203279396893347, 0.0012289065191430915}","{0.016800288840695544, 0.0017570369478017156}","{0.01787156589844836, 0.0016049993376467953}","{0.017622052110142394, 0.0016313415911075602}","{0.02017919955832373, 0.0022664835360122204}","{0.019046206406848544, 0.0019136927766534306}","{0.01943061004909797, 0.0020495603272201457}","{0.018286842657063, 0.0018302401390029033}","{0.02149803129186232, 0.002251288217633096}","{0.020917140478832513, 0.002357854660044012}","{0.02080070719039917, 0.00207824406105539}","{0.020907397842354503, 0.002823919648602846}","{0.01905979164388098, 0.002017505020275756}","{0.020899490059508682, 0.002410934920320962}","{0.023814786272404534, 0.0029262834802032955}","{0.02097867391489271, 0.002214756418241315}","{0.02292393582197195, 0.002978555138255956}","{0.021617092564079694, 0.002423724593768384}","{0.022512114611268542, 0.0026642557605454087}","{0.02060906971169654, 0.0021498590198487655}","{0.023080088995155363, 0.0025287695484306205}","{0.024914951390870327, 0.0035093238704457796}","{0.022592495762957302, 0.002769382239966145}","{0.020831617724222797, 0.0023182250375626268}","{0.021340469165248784, 0.0024157147557630765}","{0.022810580660616836, 0.002818389897997875}","{0.022271607463998012, 0.002575412694927337}","{0.023837397055643923, 0.0028854181286854796}","{0.024025897377382466, 0.0029761224850570756}","{0.020739378451049485, 0.002446728005434551}","{0.0228145901584002, 0.002648587192204843}","{0.022194973073566375, 0.002658238123606438}","{0.02476615240313957, 0.003219655777723318}","{0.023676839451180324, 0.0030221991095089606}","{0.02423224587660182, 0.0031364597940921612}","{0.024921857162609685, 0.0029772968470860306}","{0.022112630328381296, 0.002654642150122122}","{0.02626590079696211, 0.003585136107222553}","{0.024880615640548564, 0.0033531800969566206}","{0.02804977741235825, 0.004320265182929717}","{0.026826452243800314, 0.003782548612109693}","{0.028683323203825623, 0.004240752443600115}","{0.02504602012810873, 0.0035260965264720667}","{0.024775311312943145, 0.0033279664032432876}","{0.024362199601577313, 0.0032423387719378027}","{0.02611629899974208, 0.0038942766789755723}","{0.02793895319865569, 0.004930783739723665}","{0.030298764839737098, 0.004546369924928406}","{0.029384148579053603, 0.0045214852178148135}","{0.026961104215058193, 0.003803424157775126}","{0.027574651538427735, 0.003897759234467557}","{0.029384092725692666, 0.004478317463870951}","{0.0240087022348054, 0.003225230747164076}","{0.02609090930088622, 0.0034920919816325835}","{0.026079086885447834, 0.003645095160103473}","{0.03031646263907437, 0.004699257729687822}","{0.028137234761938915, 0.004121097929545847}","{0.029797287205997825, 0.004726515236463058}","{0.028465542540584504, 0.004153311971636597}","{0.03072155581322785, 0.004765773983091748}","{0.027646179066710307, 0.0041026200494655995}","{0.029243172668521087, 0.004526420823867561}","{0.03110834113172918, 0.005038720404833441}","{0.028732994188890238, 0.0042879796859534025}","{0.03046924481107023, 0.004710322994201377}","{0.027635441343312736, 0.004112161799504577}"
"{0.004135983052818422, 0.0001013475416932752}","{0.0043577895803634985, 0.00008928595305490727}","{0.008821711156046234, 0.0003030138790803272}","{0.007544963377827935, 0.00031861772454033765}","{0.007085676330941609, 0.0003076503114631812}","{0.011618572818433641, 0.0007038951243554248}","{0.007744844804607105, 0.00037551350423736807}","{0.006093378330893614, 0.00019746068302295416}","{0.010509088880132179, 0.0005971737035482816}","{0.00811139001559988, 0.0003946479157362903}","{0.01079088226706318, 0.0005584701497320932}","{0.01117902699798562, 0.0006636616201696199}","{0.013715340821063862, 0.0010046026832442045}","{0.012829384185306597, 0.0008801077023856685}","{0.011008698345249862, 0.0007024953283858437}","{0.013137343484617946, 0.0007540782677857294}","{0.014466846748211656, 0.001049311949157472}","{0.015417503597318586, 0.001215675894683077}","{0.012414267509799091, 0.0008122980216442865}","{0.014332760148078591, 0.0012490097449335824}","{0.013078228492165452, 0.0007884956686632361}","{0.015656698606950077, 0.001254695358157587}","{0.015804451692097668, 0.0012928471790587537}","{0.015644082420740234, 0.0012354671790535399}","{0.013648122734518226, 0.0009845126979097785}","{0.014275728745132624, 0.0012406242378286692}","{0.013328980897137722, 0.0009611598321104253}","{0.019003060701072823, 0.0019417428726069552}","{0.017326417781970905, 0.0016333836937239}","{0.018520541604526868, 0.0015769561198806237}","{0.01526934236698465, 0.0012383288618798005}","{0.018137810724844723, 0.001748905478503815}","{0.01813093809523729, 0.001673714775535462}","{0.020348003549079726, 0.0021941152442708223}","{0.018723225238203387, 0.0019053337512957569}","{0.017485492642715168, 0.0016599540226236442}","{0.021717927202357077, 0.0021556293160078788}","{0.017628850354342487, 0.0017189483083099866}","{0.016014079005900756, 0.0013013409560787004}","{0.0238555115024598, 0.0027176792024947716}","{0.019432857743508742, 0.0017284878084811162}","{0.018334202588016598, 0.001919339480138671}","{0.01859416547241767, 0.0018369132012865386}","{0.018925357149210505, 0.0020713658069855256}","{0.020172840830212382, 0.002186885544279704}","{0.019684824751032337, 0.001815921740592863}","{0.02180165288511206, 0.0025141326145412535}","{0.023270105746046835, 0.002651615905597815}","{0.019754857722596855, 0.002052027371972631}","{0.020469347804326982, 0.002113658704118837}","{0.021567062336872635, 0.0024398032445676066}","{0.02164821819388424, 0.002387787782871964}","{0.02387821370264888, 0.0031251702167827133}","{0.023356647149610426, 0.00272595457694802}","{0.021920607980736397, 0.0022513159869861354}","{0.02403185154819362, 0.0028928399833070273}","{0.022524236206432527, 0.0028841797377712197}","{0.02343539460853594, 0.0028485814601353354}","{0.023117358638896815, 0.003079979858235049}","{0.025340335328477733, 0.0033331934157363463}","{0.02450992821943755, 0.0034629019310123965}","{0.025523229233939838, 0.003513156629839642}","{0.0232225439600802, 0.002778438269285921}","{0.026917698582909527, 0.003533203732446921}","{0.02575865223416743, 0.003413726904791581}","{0.026210864765430882, 0.0036815781241550383}","{0.023157562336029808, 0.003098830229367522}","{0.02643436468099811, 0.00411340168126717}","{0.02627277539091664, 0.0036524776998341224}","{0.02664345264617667, 0.003825692605815334}","{0.02487217415390019, 0.0035781431758472593}","{0.025507517043437365, 0.00343494071471806}","{0.026805858166105555, 0.0034372992105797806}","{0.026743087943506307, 0.0036154915744504024}","{0.023900814263257943, 0.0030878903992492823}","{0.025311595254259626, 0.003542983858553228}","{0.028116833417630185, 0.004005897781126144}","{0.0258750128897967, 0.0034097851248198197}","{0.027278373567932175, 0.0038636913868002054}","{0.02856226270720695, 0.004242604972309216}","{0.028055260840735896, 0.004316788529399318}","{0.029735674314615036, 0.00457165353153588}","{0.02640455360156117, 0.004053622358925146}","{0.02991848349085001, 0.004486134716579215}","{0.026622215674904248, 0.0037131022839833605}","{0.025172278810746972, 0.003338185893829504}","{0.023982967567565332, 0.0030355601555038803}","{0.026998476133309905, 0.003894972056437851}","{0.029750963171405992, 0.004664048587004643}","{0.030120759657006106, 0.005234567002891488}","{0.026989214069140722, 0.003693186921518432}","{0.026354567015949956, 0.003704981777789662}","{0.03109232344697781, 0.005037339364113436}","{0.028556986238597426, 0.004520362685948243}","{0.029912909161375033, 0.005001247565648015}","{0.028898200322587733, 0.004851414453241887}","{0.031256079792100946, 0.00517004031770707}"
"{0.007825114054889101, 0.0002860364539133964}","{0.006084190375613195, 0.00019437464249166814}","{0.0051025929796206975, 0.0001503030133825356}","{0.006741881613704347, 0.0002929196768575171}","{0.007490160258876143, 0.0002929050182816084}","{0.007099922460095545, 0.0002645782850932976}","{0.0078037726596522266, 0.00034667158641465967}","{0.010173874536766632, 0.0005110121701934478}","{0.007478899498016036, 0.0003147683084854247}","{0.01325669885563569, 0.0009511240726136627}","{0.009462665834438323, 0.00047380844089128793}","{0.009113993329472946, 0.00041298704334935543}","{0.011955984854562776, 0.0008651832521060498}","{0.011242961278274698, 0.0006249605910164657}","{0.010148549822031928, 0.0005681298523554368}","{0.010283580407671696, 0.0005810121418463599}","{0.012649760840043428, 0.0007283740023062979}","{0.011056400568670048, 0.0007433563972929491}","{0.01196065817896992, 0.0007279043510082239}","{0.014955878737041964, 0.0011399309098594212}","{0.01702366652829092, 0.0014799489202754756}","{0.013001367064878054, 0.0009491549967322044}","{0.012927877895907911, 0.0010224782895917883}","{0.0164875426106799, 0.0012415636633735794}","{0.016230827624359977, 0.0012786997200928685}","{0.017802572823204285, 0.0015443076975794057}","{0.019902427388459605, 0.0020376568214399704}","{0.014924868637821123, 0.001247879309790978}","{0.016088722833613952, 0.0013237025101653366}","{0.01804713420308042, 0.001653590587160636}","{0.016804593693685324, 0.0013781492722095834}","{0.018023764022618096, 0.0015834361600290947}","{0.017496681627727623, 0.0015013689851643974}","{0.018192416568576543, 0.0016201468187926338}","{0.02118343853818177, 0.0021856776547655166}","{0.0180605598785153, 0.00160218668088552}","{0.01780722224041039, 0.0015831804620018985}","{0.02074856339044071, 0.0021150198865598213}","{0.01783238386717095, 0.0019463110964195174}","{0.016735665070887674, 0.0014630212141129029}","{0.018685472981665383, 0.0020183394474857508}","{0.018930335618397534, 0.0017991888894974828}","{0.01781913004554532, 0.0016236875934101391}","{0.02099239166813351, 0.0023256125606572198}","{0.020326440566907668, 0.0021201305405034176}","{0.020026022092793933, 0.0022858158549627916}","{0.019150227342434732, 0.001969626374106248}","{0.01971417710747782, 0.00198227787199734}","{0.021902783994843963, 0.002413632350990458}","{0.023668910261195525, 0.0027041110704999483}","{0.02250813611001838, 0.0028024428543100832}","{0.022405931136044922, 0.002721796407827881}","{0.024168898154013966, 0.0034453984483056033}","{0.021573369909264596, 0.0024377914888713548}","{0.02296696969571509, 0.002817041613781157}","{0.02262670266173589, 0.0026487234575025553}","{0.022676407830823506, 0.0026613773390806728}","{0.025957235035907415, 0.0030318588519664402}","{0.02458589600065774, 0.003198216323161418}","{0.02067518872841576, 0.002335068495566972}","{0.023619986612018584, 0.003188696360242993}","{0.024486803109799674, 0.003322787941611338}","{0.025008856523810016, 0.0032316372429512796}","{0.02460682387542187, 0.0031760017404671714}","{0.024070541236794953, 0.003312708144884269}","{0.025019646987805032, 0.0032578688014517354}","{0.02228111098119279, 0.002718131618459907}","{0.022808773665486646, 0.002793616989062997}","{0.023230071180605397, 0.0031627679236452266}","{0.02457386956815975, 0.0032483036051909053}","{0.026635860864748947, 0.004037757233784411}","{0.024274207359385985, 0.0031890514161396766}","{0.024388392033422857, 0.0031988351025615813}","{0.02187140268175387, 0.002574063617888811}","{0.029077916925044058, 0.0038980681109368476}","{0.02740454977948703, 0.004002925065311302}","{0.027184892334040492, 0.0033987509006134786}","{0.026010596150824416, 0.0036602251089448146}","{0.02404575257687846, 0.003060434874102569}","{0.02850053228006932, 0.004180574817348237}","{0.031090795720857392, 0.005247170219052855}","{0.02761638463689177, 0.004088781501447869}","{0.028397363980380837, 0.004070309055263621}","{0.027531272053715413, 0.003980133296018984}","{0.02357109656013395, 0.0029296226016883864}","{0.028309209602236516, 0.0040279490154508935}","{0.026648837454375036, 0.003780059081051945}","{0.029354201523007287, 0.004710681129589389}","{0.02503721418247398, 0.003399584820122037}","{0.02945203630932555, 0.004768463475977036}","{0.02583280496526858, 0.003361701482297086}","{0.030141571853928774, 0.004502747742117563}","{0.029768298933512093, 0.00459434117453128}","{0.028532630505327627, 0.004230728820448171}","{0.03263292123694016, 0.005631874681717441}","{0.02836127848412316, 0.004144380140022719}","{0.03254568694773798, 0.005031627469586297}"
"{0.00551203519011816, 0.0001861239846272511}","{0.004295926684494653, 0.00008826366405856323}","{0.008402912271630742, 0.0006455876915257841}","{0.008569225102810668, 0.0003258363127293107}","{0.007408505832591047, 0.0003210931109716153}","{0.009039954016636086, 0.0004483539203512521}","{0.009156809535547155, 0.000978189299686516}","{0.008473349380071906, 0.00041027585553488066}","{0.009869867777000987, 0.0005713419850167378}","{0.012366820945939681, 0.0007458943737406187}","{0.008669753840553933, 0.00045783988171566037}","{0.008200239869648294, 0.0003752780624148855}","{0.010793270940019955, 0.0006198469770197779}","{0.012835370645359662, 0.0007974194385378386}","{0.00987513828428786, 0.0005793511191254375}","{0.012212582140667514, 0.0007878400811225372}","{0.016615390899786392, 0.0015347762356339167}","{0.014853066176765298, 0.0011357349683807083}","{0.013619546282738038, 0.0009718767265753936}","{0.016034891115571385, 0.0014217125443087841}","{0.012516298031084968, 0.0008539495682142739}","{0.016624111452055546, 0.0014159635116335334}","{0.013989562409429515, 0.0009626388194534652}","{0.018987242406957077, 0.0017683939764707723}","{0.015078633622690827, 0.0011386021370669575}","{0.016246268362258023, 0.0017248226431698654}","{0.01694965646141585, 0.0016886106028488612}","{0.017880592157499247, 0.0015358841480512808}","{0.015405589533074417, 0.0013656082751545284}","{0.01389808832408507, 0.0011688028648686455}","{0.01739405038932989, 0.001686476198414777}","{0.015512729451530458, 0.0012087019936526389}","{0.01746998691163407, 0.0015004671646572376}","{0.020697996907546236, 0.002307300561044112}","{0.02011171973398035, 0.0019202049098243634}","{0.01659517594695089, 0.0013000352481049582}","{0.019474627337547627, 0.002089999421531097}","{0.0184991013939175, 0.0018257272056150242}","{0.019258966530283753, 0.0017312556179973626}","{0.018079192340991868, 0.001574343206171669}","{0.021048370885217858, 0.0021769920486485184}","{0.019313890922625726, 0.0019984269202342198}","{0.0192756638237292, 0.0018694560824794593}","{0.022629399648237142, 0.0024620918274562698}","{0.022635666743864243, 0.002670999213501446}","{0.022067955139955815, 0.0025529517679290237}","{0.019333257662678766, 0.0019160085959044615}","{0.021304579757988888, 0.0023731033028990822}","{0.023309687519507898, 0.0031654329820769433}","{0.022918344991016786, 0.0024649904929496813}","{0.02061203566971043, 0.002324342332168605}","{0.01845606400237213, 0.0018452170086971087}","{0.02358400988256135, 0.0029760285366604577}","{0.02249209115134273, 0.0027194840826876288}","{0.02217949022946616, 0.002535289537716423}","{0.025289944147580772, 0.0034090766724821364}","{0.02206497957209809, 0.0024739656693686385}","{0.025135241263461408, 0.003091557934276068}","{0.01961657243106978, 0.002164037071441527}","{0.020687157827057837, 0.002422878739493761}","{0.022700899342659415, 0.002899338523242534}","{0.022494246565318156, 0.0028102283025051022}","{0.025537465760968565, 0.0035518100885107984}","{0.025846912986488987, 0.003545639573778736}","{0.026131575772272445, 0.0036550352249538065}","{0.025361439488523704, 0.003503680691120614}","{0.02550399417917392, 0.003272567210163224}","{0.026866359337573684, 0.0040829318086643696}","{0.02914195130325431, 0.00617246397716098}","{0.024289684932202307, 0.00320345680454448}","{0.02611837404283284, 0.003561946274383665}","{0.024122555607999505, 0.003360176092530587}","{0.02739034840157411, 0.003895867148090204}","{0.02640260430980658, 0.0035402908878667816}","{0.02940216414007432, 0.004207835138810623}","{0.027369862668908923, 0.0040778373694614345}","{0.028326477383624517, 0.0039973555874883715}","{0.02847393233383127, 0.00422684380834859}","{0.02974070644623353, 0.004542732211702649}","{0.02980187423856373, 0.004467960215711386}","{0.026652092774496202, 0.003970749517087313}","{0.02828185695588397, 0.004755150490243665}","{0.028466292982206435, 0.004868302256632262}","{0.025507464465680224, 0.003953972519654236}","{0.028768523051126267, 0.004353455734350753}","{0.027476265427509153, 0.003914399110822586}","{0.027324773735334158, 0.004006166831112878}","{0.03211822232439853, 0.005430749259404344}","{0.028494966163883344, 0.004221507519395651}","{0.027850117496677273, 0.004067073641989438}","{0.02751426160245072, 0.004009926009531206}","{0.026201747718793085, 0.003921531501616116}","{0.030794872662846594, 0.005293402212632969}","{0.02830939605156701, 0.00413086026684617}","{0.02766135329775137, 0.004301156467554357}","{0.029693443984146327, 0.0049132084040905966}","{0.03396047076470998, 0.006188697537069743}"
"{0.007375067145652458, 0.0002906916440161278}","{0.0046217859326949445, 0.00011753832825528443}","{0.007130977615753537, 0.000243139413772131}","{0.007183634317733886, 0.0002255420671974928}","{0.009963297397028366, 0.0006759121662387457}","{0.008168356720821284, 0.0003689295176276808}","{0.010350801168485009, 0.0004907064330623712}","{0.011067684551446317, 0.0006154849548345442}","{0.008575645578475136, 0.00038966319333666455}","{0.00863599612534897, 0.0003758539337386235}","{0.01569605419323405, 0.0011170301166796293}","{0.009917509352799229, 0.0005208057479586525}","{0.009166989679862672, 0.0004918872025134746}","{0.011114155479942774, 0.0006910546916278903}","{0.012759301099443138, 0.000860074031220126}","{0.015037669868219746, 0.0009734104588441372}","{0.014093814175738482, 0.001032718038507241}","{0.010745565986658415, 0.0006195407195808134}","{0.012488303401043689, 0.0007943498707552177}","{0.015803431702209516, 0.0014533226574531266}","{0.015579573117070466, 0.0010821741405591112}","{0.014636384694377788, 0.001062989371913181}","{0.01845264409812444, 0.0019676664012675538}","{0.016197195421788414, 0.0014232572727137516}","{0.012291410657076502, 0.0009464137279420193}","{0.014940843658574992, 0.0011463201724415395}","{0.015712986998463508, 0.0013154883834092246}","{0.016441631108583037, 0.001584639010322686}","{0.01433689820373269, 0.0010433880535063444}","{0.018065659930406795, 0.0015775291842010652}","{0.015950205783726273, 0.0012924651880070748}","{0.016412957161302342, 0.0015393257319007425}","{0.020403554786436497, 0.0019990469931863153}","{0.01519208316663848, 0.0013475848887578579}","{0.019971983240930424, 0.001857155347383621}","{0.020113227036732465, 0.0023475901453315906}","{0.017515018719069634, 0.0015520121025485167}","{0.017741452181973566, 0.0017697115778148031}","{0.01910968582382679, 0.002080693387369159}","{0.022373190233285004, 0.0024600748527774385}","{0.019629360325945075, 0.0023858074071965163}","{0.02124407268094635, 0.002332932985349423}","{0.019325150222760504, 0.0020177811055024364}","{0.018252177311711512, 0.0017308114334793068}","{0.019699738271714482, 0.0020734477122137385}","{0.026574804050390147, 0.003449355588206693}","{0.02259629664409672, 0.0024498848985654575}","{0.023575733560175366, 0.0029005348642319184}","{0.02289210529876035, 0.002511367869130865}","{0.022031570326618746, 0.0024882589785653053}","{0.02431726745016728, 0.0032338480660358826}","{0.020256069923309666, 0.002148105288422464}","{0.021869063974672427, 0.002636466927162129}","{0.021721207949392796, 0.0026999052021392522}","{0.02277456484769974, 0.0028438235655432464}","{0.02215185743042359, 0.002572816956147861}","{0.02486624095823342, 0.0034708581938822647}","{0.024490804967555787, 0.002929632684389283}","{0.02245039884361236, 0.002545851825514589}","{0.02109579867052654, 0.002738670493915407}","{0.02295837653073081, 0.0029204317024102977}","{0.0281891679853239, 0.004166213365131455}","{0.024954703506027336, 0.0032194014662740855}","{0.024702858840439483, 0.003169878452712105}","{0.028449319470651227, 0.004009831455203283}","{0.022587197219814014, 0.0028024030572817438}","{0.0256627137550474, 0.0034184973459510104}","{0.023338919890509364, 0.003135379196272048}","{0.0226040286720883, 0.0028555914909933477}","{0.021951499041645922, 0.002779610428730095}","{0.028110410606064912, 0.004040477639901674}","{0.023307350534324013, 0.003031890723063313}","{0.02721627576690057, 0.004088788953924727}","{0.02815947924063515, 0.004131467827917845}","{0.023765701542970377, 0.002952212874306248}","{0.024911129012963322, 0.0031991855789588186}","{0.028224921597601142, 0.00402873482823729}","{0.024653505066215393, 0.0033692772845119734}","{0.02695745652479021, 0.004095429382717342}","{0.027054602689567747, 0.003977179723099411}","{0.029878556901111755, 0.004401632418614909}","{0.027737168541230966, 0.004165660378619762}","{0.03115239045937277, 0.0048022345508274}","{0.026952209341101423, 0.00396097647064142}","{0.025950960136985706, 0.003451379897198237}","{0.023043802713917965, 0.0029835141373322216}","{0.026721192722167313, 0.003591027270946512}","{0.028257153489851822, 0.00392464269958559}","{0.028939448443036805, 0.004789183142238862}","{0.029469189977182897, 0.004302902041417589}","{0.028952895545337625, 0.004286032882118818}","{0.03015644429567698, 0.005012804496979051}","{0.03006331308310058, 0.0049909417620792595}","{0.034345444753170126, 0.005786681929837556}","{0.03407946282950338, 0.005703095252973078}","{0.03213877607397934, 0.005003138139225705}","{0.03014945727191549, 0.005012133096118809}"
"{0.0059565573780635695, 0.00014752008768748048}","{0.005750137030280795, 0.00015028939268174613}","{0.006687523780644068, 0.00022820272777385187}","{0.006983546619374975, 0.00021795582860961726}","{0.009320223352140618, 0.00039870542226561057}","{0.010415228106994183, 0.000515092210014445}","{0.00920375369352357, 0.00041045889810331637}","{0.008198150235504794, 0.00034071206552577227}","{0.010796211149347847, 0.0006120665414924842}","{0.009158323469902514, 0.0005005879107334854}","{0.013081789051931051, 0.0008582872948922349}","{0.013738591843622005, 0.0009350897533795255}","{0.012014900256667842, 0.0007048894319900967}","{0.01155332287731386, 0.0008244413181515142}","{0.011187243851049413, 0.000678538132794948}","{0.011694506989835683, 0.0007034568073800429}","{0.013361211851627655, 0.0009653115612475727}","{0.012411281398607338, 0.0007618238529496502}","{0.013256129811989948, 0.0009184453792723257}","{0.014422469246747912, 0.0012452936710174445}","{0.009801844103785342, 0.0005402029345491499}","{0.013813796519567776, 0.000918775090364754}","{0.013662503872765979, 0.0009856339895746302}","{0.013122773911533442, 0.0008847771409343785}","{0.014032252081079307, 0.0010013549528928856}","{0.017540491932987446, 0.001553999397637007}","{0.018229400756734734, 0.0019842448677103164}","{0.015506176366412308, 0.0012479896355763742}","{0.016944873701408063, 0.0014419480716671984}","{0.01709214554620064, 0.0014944544316435326}","{0.016327252084913743, 0.0013284617595128445}","{0.017377106521313492, 0.0020412063638075573}","{0.016019092349890747, 0.0013848742536457515}","{0.01808047577391927, 0.0017249524047535658}","{0.019896245544099966, 0.002195446453574057}","{0.017278223174124866, 0.0015375605266378933}","{0.01737756984788078, 0.0015689902496531793}","{0.018297820075701698, 0.0020163129155181814}","{0.01540596982304128, 0.001247069764953146}","{0.020139799357369533, 0.0019934435838049325}","{0.018029247919891623, 0.001742582414915983}","{0.018079333182295886, 0.0019098330243889627}","{0.01990485971915463, 0.002106505671228387}","{0.020416212686459788, 0.0025425590139782628}","{0.020676428345527114, 0.0023069190617830415}","{0.018846815777770927, 0.0018823381243380233}","{0.02102969951509134, 0.0022921959784243384}","{0.02305647297654017, 0.0027189341428570657}","{0.016722545996839224, 0.0014720087358508493}","{0.022319774779679804, 0.0028043631636425204}","{0.021259589762247285, 0.0023403586346568694}","{0.02094548382631938, 0.0024105575277171276}","{0.02248681682442191, 0.0028806619031152003}","{0.021619068923507172, 0.002835881948650254}","{0.023005864723596982, 0.0027683035176635507}","{0.025509768595595908, 0.00338744782071565}","{0.023295329388463237, 0.0033713784956335147}","{0.02386935947744435, 0.0030087844335486835}","{0.023106459878497833, 0.0028097430766540477}","{0.02611667521191119, 0.003355616511146131}","{0.026771697772438742, 0.0036134639248235345}","{0.024521172822965367, 0.003259036424099193}","{0.025388937382062382, 0.0036110325074130145}","{0.021031122465095718, 0.0024382486514094026}","{0.02614365009375612, 0.0036061491676075974}","{0.023046496637402793, 0.002738383101998032}","{0.02310667834051043, 0.002825554755165882}","{0.023847771527353723, 0.0030727505790144605}","{0.026522913527133932, 0.0037256232162405922}","{0.02586806937337984, 0.003705429548739758}","{0.023481941454912985, 0.002718478791177148}","{0.025021872234193006, 0.0030306472584138433}","{0.02246190811047312, 0.002761315002361542}","{0.029195877490439344, 0.004128333678969476}","{0.027881714174233293, 0.004012155775668269}","{0.026874562165496035, 0.003986856113602499}","{0.026079649693846674, 0.003915991612108094}","{0.030647114948287237, 0.004618082485459141}","{0.027738996510171504, 0.003953875788300643}","{0.029825900785129908, 0.004831771138097629}","{0.02786826391425115, 0.004290444091740397}","{0.02527788705644662, 0.0037945549679214707}","{0.030458586628714167, 0.004868058958142463}","{0.024508638375547103, 0.003353505185625494}","{0.02801347655099561, 0.004487261315732738}","{0.030221720599833853, 0.0044333034958263795}","{0.027101608614341112, 0.0037548523349517637}","{0.02763350562351754, 0.004053137202605583}","{0.027872973145335943, 0.004342223897459974}","{0.030881611086729665, 0.005092522213868911}","{0.02934959024498677, 0.004362864928651788}","{0.029230497878095382, 0.004344187068954675}","{0.02863918235359101, 0.004198839768936757}","{0.030057969767873328, 0.004451015205829023}","{0.029469224860778482, 0.0050551805040726094}","{0.02902065412380819, 0.004405447514485239}","{0.029135986034893504, 0.004289281279225676}"
"{0.007207952255156066, 0.0003647889116032421}","{0.008413061060326361, 0.0003673895389092463}","{0.0069626727031191216, 0.00027352098836813665}","{0.008652314810093473, 0.00039088308746465517}","{0.0054934023995413875, 0.00017179839440972788}","{0.006705045536090857, 0.0002627598082067806}","{0.0073672854332276225, 0.00030848603470901015}","{0.01021635071838887, 0.0004786373445897496}","{0.009924739261778363, 0.0006570454602554676}","{0.01264113689040052, 0.0009142722867854225}","{0.011133862148896806, 0.0007586227157704295}","{0.01006726540335019, 0.0005064944949517702}","{0.009967830730343422, 0.0005580121151542716}","{0.011455261103949954, 0.0007260792852237241}","{0.011213170513304482, 0.0006422947830146963}","{0.014416738573614371, 0.0010000357321764408}","{0.012802253127686286, 0.0007660667245026342}","{0.012781781261779866, 0.0008377337792020434}","{0.014137088328688452, 0.0010575480166856721}","{0.01221785664147056, 0.0006939829867917968}","{0.01341371104169389, 0.0009737571315859839}","{0.014075708111282646, 0.0011068842842782978}","{0.015665930102048965, 0.0013416001851507264}","{0.013756822906021869, 0.001089654706899923}","{0.016106934499247688, 0.0015545222495196853}","{0.01431208544215479, 0.0011315638120656946}","{0.018638043628975417, 0.0014912923111856102}","{0.016534565160550407, 0.001382638143859527}","{0.015416488679755178, 0.0012465046292047255}","{0.018557035001924876, 0.00182433887423894}","{0.0164288706492949, 0.0013722764571748591}","{0.02000008916619107, 0.002137130745257565}","{0.022171494481787544, 0.0027304924959721255}","{0.018443106519769797, 0.0021678462947560817}","{0.016534518149349368, 0.0014645168352993565}","{0.017777335345785253, 0.0016655512915106918}","{0.019488730625592688, 0.0018036648777970399}","{0.019553487490895558, 0.0018190069278047893}","{0.019085310699792295, 0.0018644312781050942}","{0.018418874229987597, 0.0019364370976249212}","{0.02398176342067345, 0.0030739471393692597}","{0.019449555675677185, 0.0021427299313936388}","{0.02140249613698522, 0.002480619509810822}","{0.01849232855732045, 0.0019189567979962519}","{0.02552153690098471, 0.0034635991784766063}","{0.02162451766622246, 0.0026375749202323107}","{0.021334357601646654, 0.002338680306719354}","{0.017850011413108602, 0.001750710252340859}","{0.02096957328366215, 0.0021955116220837567}","{0.023288999525418942, 0.002667101079319334}","{0.020034911732142904, 0.002345821871052589}","{0.02117686228878745, 0.0022959189717379758}","{0.02143752224643934, 0.0024801232083593305}","{0.021847463201633856, 0.002453560164376256}","{0.022199068415847237, 0.0026121101168401495}","{0.021727620439138253, 0.002574552338637126}","{0.02430438836109868, 0.0032991123723586924}","{0.023420054113966148, 0.002826517139582485}","{0.02385688435739698, 0.003050642469847986}","{0.020657738195441165, 0.002398897476435735}","{0.023344155251380262, 0.003247641753842956}","{0.02431331385508294, 0.0029661473063669064}","{0.02306648055356148, 0.0027022097879534357}","{0.025020083742705618, 0.0032557468947205237}","{0.02842177130876355, 0.004383009422745943}","{0.024440270619743878, 0.003402536312241189}","{0.027186330997423163, 0.003804657724388427}","{0.02467423919148937, 0.0033900051471054127}","{0.02350027559832702, 0.002986521017321664}","{0.026577051746788448, 0.0036361190155114187}","{0.026251884011596432, 0.0036166528728101}","{0.025617932303845407, 0.0035920829528324205}","{0.028996739137837863, 0.004330453319218108}","{0.025333864844085636, 0.0038104538334451377}","{0.02657687723668993, 0.0036693851772389152}","{0.02642349558362762, 0.0034599902927574533}","{0.02757628970603404, 0.0037849898346626887}","{0.026172087737906156, 0.003640848296578625}","{0.025513003523799472, 0.004091573356401312}","{0.028542505030865483, 0.004196332184484675}","{0.028304233836993316, 0.0045174827265404005}","{0.029673099742777022, 0.004546493332180823}","{0.026831440439849513, 0.0036075192272324585}","{0.029283681515844026, 0.0041565733531330196}","{0.028825319605512347, 0.004297504291478127}","{0.0311988924697528, 0.005543584351392461}","{0.026071521397837354, 0.003621404768813896}","{0.029754370448811227, 0.005131930873440105}","{0.023818455282249847, 0.003057625395804564}","{0.030733543842402188, 0.005119352609219696}","{0.029107915096367565, 0.004272998694629493}","{0.030161595125843075, 0.004747364049346281}","{0.03293663186628319, 0.005533567312458132}","{0.028400962170078547, 0.004483162152951081}","{0.029663078661331898, 0.004780174336361576}","{0.03056891528152224, 0.004947213042061804}","{0.033401683037282755, 0.006099530517309937}"
"{0.00449197266701544, 0.00011868978893725401}","{0.004253750175851186, 0.00010299457252649358}","{0.005007814559873883, 0.00015718439507261817}","{0.007164184296973408, 0.00027808240695909037}","{0.007513886388472519, 0.0002759198610454705}","{0.008180636029685539, 0.00040941675550776324}","{0.01073827931636797, 0.0006206561831744173}","{0.008038484637670849, 0.0003709406229113199}","{0.01030907612322605, 0.0005369265607459983}","{0.009774994141478914, 0.00047456297317904905}","{0.011381215369903773, 0.0006665958622429358}","{0.011716929772305621, 0.000745246217640716}","{0.010419298392666886, 0.0006385584117392096}","{0.01061766857467498, 0.0006757262922341134}","{0.013370448799702419, 0.0008461854463150953}","{0.014060719316446984, 0.0011177296302202766}","{0.013686500369233119, 0.0009210244724318084}","{0.011932048635306936, 0.0007475438359507702}","{0.015879853173253414, 0.0012524046219573037}","{0.011474864654120965, 0.0006740451336990638}","{0.015695094280877897, 0.0014369179044759761}","{0.014417790584173052, 0.001064143303279641}","{0.012643409062122454, 0.0008990661955916579}","{0.015509462228817442, 0.0013813389551609045}","{0.017561477542712922, 0.0015131405154531485}","{0.013987957308286593, 0.0010531404820663948}","{0.014601861837447936, 0.0012567672357768345}","{0.016751149880847846, 0.001465717007673284}","{0.018348568177279274, 0.001537800956744384}","{0.01823532571983791, 0.0018347560381930528}","{0.019553511483134563, 0.0018290347265734752}","{0.015372989029784423, 0.0011843719219766236}","{0.01736332778576284, 0.0017242419912997242}","{0.017058742190797754, 0.0016676507684918462}","{0.01969545959002941, 0.0019128995175106134}","{0.018635299321930445, 0.001971730549642281}","{0.017714804307076466, 0.0016392187338833963}","{0.021405119377369882, 0.002261720876717721}","{0.01908451791736655, 0.0018142850267666155}","{0.017827451126308857, 0.0018478073879308887}","{0.02136136243312134, 0.0021471178307859162}","{0.020697202567904735, 0.0022968420312938775}","{0.01821367137434615, 0.0017970547459702502}","{0.01784772351782462, 0.001714005999768009}","{0.021372537390453392, 0.002143267868887744}","{0.02437228637656776, 0.003495421904768925}","{0.02251934006245137, 0.0029158951706103053}","{0.02197553693297638, 0.002522532254634058}","{0.02135210363950374, 0.0024416871070518376}","{0.02213171471329502, 0.002469870356654358}","{0.020344949593173466, 0.0023016682084429085}","{0.021107076715404082, 0.0025926956950312885}","{0.02447423878184304, 0.003396779028541186}","{0.024624250987005908, 0.002931789891680303}","{0.027041254604189175, 0.0042006254646174135}","{0.019026305627545696, 0.0018717319282335332}","{0.021115246143421806, 0.0023369386800125014}","{0.02108555860167653, 0.002273926482735167}","{0.021855993136949397, 0.0025048337317734592}","{0.023092736884884182, 0.002825597068923713}","{0.02842046876673853, 0.0037399171588088365}","{0.02486259832201025, 0.0034808697352755047}","{0.02770886947232182, 0.0042446867236582975}","{0.02772873510578815, 0.0038326888801760717}","{0.023824660055606843, 0.0031629904973735634}","{0.028095153176473365, 0.004409028190259789}","{0.02624351399773171, 0.0036656218805113383}","{0.023501796276235516, 0.00289954307970941}","{0.02551655642156791, 0.0034062043430935773}","{0.026013594890519062, 0.0036636616743237482}","{0.028545311600573442, 0.003967755969415343}","{0.025419075533888093, 0.003739198448992731}","{0.02401515288900781, 0.00289641182455469}","{0.027806509337478823, 0.004025720684511569}","{0.029395578780518617, 0.004310527664321384}","{0.02815712537307629, 0.003883197938540306}","{0.030959065591894458, 0.005083079144663216}","{0.027582116870146098, 0.004028688924700319}","{0.025105546373583566, 0.0034510715950748505}","{0.025839056761860883, 0.003474497028839174}","{0.02615530316225953, 0.003414468757712008}","{0.028116392907451795, 0.004582326291134642}","{0.029250402087628958, 0.00445797849080698}","{0.026678104753281306, 0.0036858768190111135}","{0.02485337810265308, 0.0030563645539061213}","{0.02833773009889334, 0.004013961679778966}","{0.030474897463827828, 0.0048125258578837204}","{0.026304185751077094, 0.0039886760694516354}","{0.027029656905411897, 0.003700726985604419}","{0.029712025058497037, 0.004930628549102423}","{0.024702071298957063, 0.003416711716731413}","{0.02899690986263282, 0.0044953789296826585}","{0.02843019644509395, 0.00439001776663428}","{0.030529644968518028, 0.0048793278866225975}","{0.03155895470354665, 0.005291885196474944}","{0.029591932062895267, 0.004441436345475225}","{0.029745699130638764, 0.004598267121907362}"
"{0.005558060339108003, 0.00021449915343729753}","{0.004285867835055823, 0.00008228750564009957}","{0.005671451650151182, 0.00015981761219918678}","{0.007620202008761538, 0.00025818303063251946}","{0.00805391202791905, 0.00032936887434498185}","{0.00819966798525448, 0.00040852885399267347}","{0.008857714689735344, 0.0005367650807288626}","{0.00888269491079083, 0.0003623348676621285}","{0.009426855741938116, 0.00044913641802502013}","{0.011825208822394462, 0.0006284300441274926}","{0.008934509748110196, 0.00043425510253014554}","{0.01166003126303453, 0.0007930450712101411}","{0.012677907701301486, 0.0007012561438333176}","{0.012197864778059819, 0.0008154818078855985}","{0.014692872942132274, 0.0012634435099689867}","{0.0132570870219924, 0.0009109016051986885}","{0.016167647146600107, 0.0011867211657032861}","{0.011648458401232265, 0.0007225310529133111}","{0.017837410951497438, 0.0013628923891539912}","{0.015532487808102825, 0.0013158937254327263}","{0.012822267688777153, 0.0009346073192855187}","{0.01498267877651957, 0.001142482680131618}","{0.016668376124505745, 0.0014579723946570589}","{0.014088332244716555, 0.001041922427901687}","{0.016347816028456044, 0.0015022249608733773}","{0.013373380122384477, 0.0009002714863268757}","{0.013864923110013127, 0.0010822576371798398}","{0.01635616455321879, 0.001400897736394846}","{0.018371704011612724, 0.0016175370091615626}","{0.0170729924503119, 0.001536105776558383}","{0.015870825155944346, 0.0016626851386241093}","{0.01674116665842166, 0.0015022725987101637}","{0.015075822310941197, 0.0011724389236746902}","{0.01973784532844563, 0.0018981660693806468}","{0.015713577023782104, 0.0014357481080051748}","{0.016982490413549666, 0.0015417905182051328}","{0.01885937336468707, 0.0020599953812294736}","{0.018279650710482955, 0.0018439590223020552}","{0.017424882844614752, 0.0013493699083686472}","{0.018664616983161283, 0.00181770972077544}","{0.020436036491941558, 0.0021597675065767596}","{0.01909123894525221, 0.001723942096061748}","{0.01950117753152679, 0.002104908232186009}","{0.018560665719174665, 0.0016973414319876312}","{0.0194207348759718, 0.002076147299751696}","{0.02070454245176275, 0.00202614313690086}","{0.02210251448925665, 0.0024306980308201886}","{0.021110155578811372, 0.002489977076933325}","{0.021016179267059804, 0.002310205071656579}","{0.019794724780828766, 0.0023098801959511306}","{0.01930589986867616, 0.0022680607292482335}","{0.02319829182459675, 0.0028827908211441766}","{0.02100485294491366, 0.0024165498678909714}","{0.023805385833688093, 0.0032565446509789098}","{0.02629081472322977, 0.0036098530159485165}","{0.023134673319213032, 0.0026937368565276287}","{0.025362433920392963, 0.0035309790823445653}","{0.02301574482581381, 0.0028527046679078794}","{0.02541278253629778, 0.003560132775761282}","{0.02360651157826186, 0.0029660706488003896}","{0.023803033726621407, 0.0030816542841209937}","{0.022056760259713516, 0.0026333824653592686}","{0.02433309851394447, 0.0031635155439744267}","{0.025255992492794484, 0.00308492105489222}","{0.0255774503152062, 0.00362169500191456}","{0.025225985615212047, 0.003847000445295734}","{0.026721870096400188, 0.0036454818027831237}","{0.024854179185567114, 0.0033996966545295493}","{0.024147946720056514, 0.003122734289650708}","{0.026154476440762405, 0.0037015268669122747}","{0.025715353964599685, 0.0034733656711587457}","{0.028367515393473656, 0.003870303704025524}","{0.02609606592819855, 0.0037910334362178943}","{0.024625565298020957, 0.0029998616809230327}","{0.02700524919775086, 0.0035531293985640033}","{0.02547690641560325, 0.0033353415973085276}","{0.028950258615909375, 0.004268911803235298}","{0.028701497180235607, 0.004168169353304663}","{0.023546296186366826, 0.0030598469432092656}","{0.02988181129309326, 0.004670428143182193}","{0.02957721969333455, 0.005641027415685507}","{0.02628178925610482, 0.003516185205828748}","{0.02831546534532835, 0.004100786597350137}","{0.02824859536928379, 0.0040738251891703214}","{0.03262500111629512, 0.005357848002842225}","{0.025951998385966683, 0.0034768304475809586}","{0.030389254816990417, 0.005236390044200512}","{0.02948885815570476, 0.004689481230361281}","{0.027057331867147483, 0.003757981839786595}","{0.02823553486220248, 0.004436027800734266}","{0.028922613540395086, 0.004189688824119742}","{0.027279983658441226, 0.0036621881205354256}","{0.028722349438343047, 0.004516704665674887}","{0.02940361175402371, 0.004514039952256077}","{0.027862943693867773, 0.004420378782743484}","{0.028824498535751177, 0.004647387418657445}","{0.029294706734996217, 0.005196308116352633}"
"{0.003654042628050928, 0.00007430509279754416}","{0.009608714113010456, 0.00047071652820923626}","{0.005357825076681397, 0.00014568750016702436}","{0.006177760736338908, 0.0002479799239636371}","{0.00906653344605532, 0.00036152622418927916}","{0.008760360329180997, 0.00040714327467550326}","{0.010216562462096391, 0.0005275223802909679}","{0.007877438225567893, 0.00032729354344029904}","{0.014317154314134859, 0.0008769261619308022}","{0.008834976026236532, 0.00046621974338345584}","{0.0114410143791141, 0.0005926500301360882}","{0.011584143858648309, 0.0007763295194900266}","{0.012239540933975538, 0.0007790883558829176}","{0.012736111645167499, 0.000887499616402998}","{0.011236964705993058, 0.000675910557430992}","{0.012784796300141484, 0.0007367155533626324}","{0.01138935383975686, 0.0007498620234276387}","{0.012971830472308292, 0.0008268774522937061}","{0.015157099565319175, 0.0011783754107492772}","{0.016437771821409708, 0.0012761957620330833}","{0.016555710154332604, 0.0011644181282475241}","{0.014838600166894962, 0.0011905862923513588}","{0.011935634336448286, 0.0007918708094381}","{0.01691587063737471, 0.0013569913973374703}","{0.011603903016877679, 0.0007807447539078805}","{0.018136919677061644, 0.0016797869715392544}","{0.016098993086387514, 0.0012815338897254058}","{0.016333774855864996, 0.001355163918595359}","{0.014749845119486118, 0.0011888018229235797}","{0.019050697665014778, 0.0017319004261988624}","{0.01801135078606189, 0.0015304387289276633}","{0.019439111980634118, 0.0019596161285617697}","{0.019321655580506227, 0.002104127987616611}","{0.019942382686177672, 0.0021181364651639}","{0.020851395608053158, 0.0021565439727453395}","{0.015991207478208758, 0.0014620460283487624}","{0.016562209668670492, 0.0014355039994242702}","{0.01726651333453878, 0.0014947881897962034}","{0.01941957984295445, 0.0022878402068360337}","{0.02132809282336059, 0.0022720912568261475}","{0.02059572145813195, 0.002148255989943504}","{0.02192676245185355, 0.0028717797311266224}","{0.020211695740153746, 0.0022168328779788027}","{0.017458402577691684, 0.0016627961236577171}","{0.020172509498308844, 0.0019074822309033124}","{0.01666883249879085, 0.001530505518000158}","{0.018693120901437574, 0.0019138469591979401}","{0.02565737743127452, 0.0032992319859062036}","{0.02206957970027453, 0.0026661500203082333}","{0.020419808823934436, 0.0023316728777373896}","{0.02323489044194316, 0.002926977331281666}","{0.02533899365890878, 0.0032323242361433913}","{0.02246248539587272, 0.0031691133854612197}","{0.02241937761672507, 0.002768123987109128}","{0.025843540467117974, 0.0034987595063551424}","{0.023273185148191378, 0.0026726592338182087}","{0.022328120306445418, 0.0028339899581784067}","{0.022678361700481823, 0.0025575702498246145}","{0.023497909973259515, 0.002917558851720514}","{0.02621929357434975, 0.0033695064190206736}","{0.023569295856432682, 0.0029290619161823628}","{0.025632546666809534, 0.003225827958246441}","{0.023360175303230094, 0.002721384831832374}","{0.025340009459498058, 0.0032802691884850077}","{0.028284549732030644, 0.004243274735143743}","{0.026771533200750312, 0.00411592874017952}","{0.026742989671317375, 0.003561231470539994}","{0.025640180856388993, 0.0033207796562795266}","{0.02427884948216493, 0.002891072216007373}","{0.02181686827119185, 0.0027410708058752675}","{0.02636159182663146, 0.003516603982494537}","{0.029369998850159548, 0.004590191886601147}","{0.02740970366713859, 0.0040156543984481985}","{0.02553654149322802, 0.003516270577670788}","{0.026058896382867288, 0.0036064463997984575}","{0.025196382015055533, 0.0033712832800736336}","{0.024178609126983792, 0.003261419980782776}","{0.03197857670010562, 0.004978162181962453}","{0.024687864703303176, 0.0033071356841256616}","{0.026056831085111448, 0.00352837652151905}","{0.02640166227745232, 0.0037372636053971675}","{0.026028074294518963, 0.0035853337506139837}","{0.027952764791571032, 0.004190774615843829}","{0.02865265545710595, 0.004330656310737702}","{0.02783669466165265, 0.003961807509411663}","{0.029843271656030394, 0.004843940452817108}","{0.028355378559453685, 0.004107668300674661}","{0.03037724252844484, 0.004575198179766815}","{0.025626617467195856, 0.003389711129557327}","{0.027205169742366815, 0.00429460716231489}","{0.03148786316153304, 0.005001308114243486}","{0.028479012703844064, 0.0041636428358664546}","{0.025439349144838173, 0.0035408932647689184}","{0.029802489490619838, 0.004116852219576472}","{0.029046172375122126, 0.004876943070474482}","{0.0316842540314798, 0.005655539560332379}","{0.030991188853489126, 0.005196937219716702}"

